Vanishing results for the coherent cohomology of automorphic vector bundles over the Siegel variety in positive characteristic

We prove vanishing results for the coherent cohomology of the good reduction modulo $p$ of the Siegel variety with coefficients in some automorphic bundles. We show that for an automorphic bundle with highest weight $\lambda$ near the walls of the anti-dominant Weyl chamber, there is an integer $e \geq 0$ such that the cohomology is concentrated in degrees $[0, e]$. The accessible weights with our method are not necessarily regular and not necessarily $p$-small. Since our method is technical, we also provide an algorithm written in Sage that computes explicitly the vanishing results.

==> results/Large/g2p31_0.txt <==
-48 -50 
-47 -50 
-46 -50 
-45 -50 
-44 -50 
-43 -50 
-42 -50 
-41 -50 
-40 -50 
-39 -50 
-38 -50 
-37 -50 
-36 -50 
-35 -50 
-34 -50 
-33 -50 
-32 -50 
-31 -50 
-30 -50 
-29 -50 
-28 -50 
-27 -50 
-26 -50 
-25 -50 
-24 -50 
-23 -50 
-22 -50 
-21 -50 
-20 -50 
-19 -50 
-18 -50 
-17 -50 
-16 -50 
-15 -50 
-14 -50 
-13 -50 
-12 -50 
-11 -50 
-10 -50 
-9 -50 
-8 -50 
-7 -50 
-6 -50 
-47 -49 
-46 -49 
-45 -49 
-44 -49 
-43 -49 
-42 -49 
-41 -49 
-40 -49 
-39 -49 
-38 -49 
-37 -49 
-36 -49 
-35 -49 
-34 -49 
-33 -49 
-32 -49 
-31 -49 
-30 -49 
-29 -49 
-28 -49 
-27 -49 
-26 -49 
-25 -49 
-24 -49 
-23 -49 
-22 -49 
-21 -49 
-20 -49 
-19 -49 
-18 -49 
-17 -49 
-16 -49 
-15 -49 
-14 -49 
-13 -49 
-12 -49 
-11 -49 
-10 -49 
-9 -49 
-8 -49 
-7 -49 
-6 -49 
-47 -48 
-46 -48 
-45 -48 
-44 -48 
-43 -48 
-42 -48 
-41 -48 
-40 -48 
-39 -48 
-38 -48 
-37 -48 
-36 -48 
-35 -48 
-34 -48 
-33 -48 
-32 -48 
-31 -48 
-30 -48 
-29 -48 
-28 -48 
-27 -48 
-26 -48 
-25 -48 
-24 -48 
-23 -48 
-22 -48 
-21 -48 
-20 -48 
-19 -48 
-18 -48 
-17 -48 
-16 -48 
-15 -48 
-14 -48 
-13 -48 
-12 -48 
-11 -48 
-10 -48 
-9 -48 
-8 -48 
-7 -48 
-6 -48 
-46 -47 
-45 -47 
-44 -47 
-43 -47 
-42 -47 
-41 -47 
-40 -47 
-39 -47 
-38 -47 
-37 -47 
-36 -47 
-35 -47 
-34 -47 
-33 -47 
-32 -47 
-31 -47 
-30 -47 
-29 -47 
-28 -47 
-27 -47 
-26 -47 
-25 -47 
-24 -47 
-23 -47 
-22 -47 
-21 -47 
-20 -47 
-19 -47 
-18 -47 
-17 -47 
-16 -47 
-15 -47 
-14 -47 
-13 -47 
-12 -47 
-11 -47 
-10 -47 
-9 -47 
-8 -47 
-7 -47 
-6 -47 
-45 -46 
-44 -46 
-43 -46 
-42 -46 
-41 -46 
-40 -46 
-39 -46 
-38 -46 
-37 -46 
-36 -46 
-35 -46 
-34 -46 
-33 -46 
-32 -46 
-31 -46 
-30 -46 
-29 -46 
-28 -46 
-27 -46 
-26 -46 
-25 -46 
-24 -46 
-23 -46 
-22 -46 
-21 -46 
-20 -46 
-19 -46 
-18 -46 
-17 -46 
-16 -46 
-15 -46 
-14 -46 
-13 -46 
-12 -46 
-11 -46 
-10 -46 
-9 -46 
-8 -46 
-7 -46 
-6 -46 
-44 -45 
-43 -45 
-42 -45 
-41 -45 
-40 -45 
-39 -45 
-38 -45 
-37 -45 
-36 -45 
-35 -45 
-34 -45 
-33 -45 
-32 -45 
-31 -45 
-30 -45 
-29 -45 
-28 -45 
-27 -45 
-26 -45 
-25 -45 
-24 -45 
-23 -45 
-22 -45 
-21 -45 
-20 -45 
-19 -45 
-18 -45 
-17 -45 
-16 -45 
-15 -45 
-14 -45 
-13 -45 
-12 -45 
-11 -45 
-10 -45 
-9 -45 
-8 -45 
-7 -45 
-6 -45 
-43 -44 
-42 -44 
-41 -44 
-40 -44 
-39 -44 
-38 -44 
-37 -44 
-36 -44 
-35 -44 
-34 -44 
-33 -44 
-32 -44 
-31 -44 
-30 -44 
-29 -44 
-28 -44 
-27 -44 
-26 -44 
-25 -44 
-24 -44 
-23 -44 
-22 -44 
-21 -44 
-20 -44 
-19 -44 
-18 -44 
-17 -44 
-16 -44 
-15 -44 
-14 -44 
-13 -44 
-12 -44 
-11 -44 
-10 -44 
-9 -44 
-8 -44 
-7 -44 
-6 -44 
-42 -43 
-41 -43 
-40 -43 
-39 -43 
-38 -43 
-37 -43 
-36 -43 
-35 -43 
-34 -43 
-33 -43 
-32 -43 
-31 -43 
-30 -43 
-29 -43 
-28 -43 
-27 -43 
-26 -43 
-25 -43 
-24 -43 
-23 -43 
-22 -43 
-21 -43 
-20 -43 
-19 -43 
-18 -43 
-17 -43 
-16 -43 
-15 -43 
-14 -43 
-13 -43 
-12 -43 
-11 -43 
-10 -43 
-9 -43 
-8 -43 
-7 -43 
-6 -43 
-41 -42 
-40 -42 
-39 -42 
-38 -42 
-37 -42 
-36 -42 
-35 -42 
-34 -42 
-33 -42 
-32 -42 
-31 -42 
-30 -42 
-29 -42 
-28 -42 
-27 -42 
-26 -42 
-25 -42 
-24 -42 
-23 -42 
-22 -42 
-21 -42 
-20 -42 
-19 -42 
-18 -42 
-17 -42 
-16 -42 
-15 -42 
-14 -42 
-13 -42 
-12 -42 
-11 -42 
-10 -42 
-9 -42 
-8 -42 
-7 -42 
-6 -42 
-40 -41 
-39 -41 
-38 -41 
-37 -41 
-36 -41 
-35 -41 
-34 -41 
-33 -41 
-32 -41 
-31 -41 
-30 -41 
-29 -41 
-28 -41 
-27 -41 
-26 -41 
-25 -41 
-24 -41 
-23 -41 
-22 -41 
-21 -41 
-20 -41 
-19 -41 
-18 -41 
-17 -41 
-16 -41 
-15 -41 
-14 -41 
-13 -41 
-12 -41 
-11 -41 
-10 -41 
-9 -41 
-8 -41 
-7 -41 
-6 -41 
-39 -40 
-38 -40 
-37 -40 
-36 -40 
-35 -40 
-34 -40 
-33 -40 
-32 -40 
-31 -40 
-30 -40 
-29 -40 
-28 -40 
-27 -40 
-26 -40 
-25 -40 
-24 -40 
-23 -40 
-22 -40 
-21 -40 
-20 -40 
-19 -40 
-18 -40 
-17 -40 
-16 -40 
-15 -40 
-14 -40 
-13 -40 
-12 -40 
-11 -40 
-10 -40 
-9 -40 
-8 -40 
-7 -40 
-6 -40 
-38 -39 
-37 -39 
-36 -39 
-35 -39 
-34 -39 
-33 -39 
-32 -39 
-31 -39 
-30 -39 
-29 -39 
-28 -39 
-27 -39 
-26 -39 
-25 -39 
-24 -39 
-23 -39 
-22 -39 
-21 -39 
-20 -39 
-19 -39 
-18 -39 
-17 -39 
-16 -39 
-15 -39 
-14 -39 
-13 -39 
-12 -39 
-11 -39 
-10 -39 
-9 -39 
-8 -39 
-7 -39 
-6 -39 
-37 -38 
-36 -38 
-35 -38 
-34 -38 
-33 -38 
-32 -38 
-31 -38 
-30 -38 
-29 -38 
-28 -38 
-27 -38 
-26 -38 
-25 -38 
-24 -38 
-23 -38 
-22 -38 
-21 -38 
-20 -38 
-19 -38 
-18 -38 
-17 -38 
-16 -38 
-15 -38 
-14 -38 
-13 -38 
-12 -38 
-11 -38 
-10 -38 
-9 -38 
-8 -38 
-7 -38 
-6 -38 
-36 -37 
-35 -37 
-34 -37 
-33 -37 
-32 -37 
-31 -37 
-30 -37 
-29 -37 
-28 -37 
-27 -37 
-26 -37 
-25 -37 
-24 -37 
-23 -37 
-22 -37 
-21 -37 
-20 -37 
-19 -37 
-18 -37 
-17 -37 
-16 -37 
-15 -37 
-14 -37 
-13 -37 
-12 -37 
-11 -37 
-10 -37 
-9 -37 
-8 -37 
-7 -37 
-6 -37 
-35 -36 
-34 -36 
-33 -36 
-32 -36 
-31 -36 
-30 -36 
-29 -36 
-28 -36 
-27 -36 
-26 -36 
-25 -36 
-24 -36 
-23 -36 
-22 -36 
-21 -36 
-20 -36 
-19 -36 
-18 -36 
-17 -36 
-16 -36 
-15 -36 
-14 -36 
-13 -36 
-12 -36 
-11 -36 
-10 -36 
-9 -36 
-8 -36 
-7 -36 
-6 -36 
-34 -35 
-33 -35 
-32 -35 
-31 -35 
-30 -35 
-29 -35 
-28 -35 
-27 -35 
-26 -35 
-25 -35 
-24 -35 
-23 -35 
-22 -35 
-21 -35 
-20 -35 
-19 -35 
-18 -35 
-17 -35 
-16 -35 
-15 -35 
-14 -35 
-13 -35 
-12 -35 
-11 -35 
-10 -35 
-9 -35 
-8 -35 
-7 -35 
-6 -35 
-33 -34 
-32 -34 
-31 -34 
-30 -34 
-29 -34 
-28 -34 
-27 -34 
-26 -34 
-25 -34 
-24 -34 
-23 -34 
-22 -34 
-21 -34 
-20 -34 
-19 -34 
-18 -34 
-17 -34 
-16 -34 
-15 -34 
-14 -34 
-13 -34 
-12 -34 
-11 -34 
-10 -34 
-9 -34 
-8 -34 
-7 -34 
-6 -34 
-33 -33 
-32 -33 
-31 -33 
-30 -33 
-29 -33 
-28 -33 
-27 -33 
-26 -33 
-25 -33 
-24 -33 
-23 -33 
-22 -33 
-21 -33 
-20 -33 
-19 -33 
-18 -33 
-17 -33 
-16 -33 
-15 -33 
-14 -33 
-13 -33 
-12 -33 
-11 -33 
-10 -33 
-9 -33 
-8 -33 
-7 -33 
-6 -33 
-32 -32 
-31 -32 
-30 -32 
-29 -32 
-28 -32 
-27 -32 
-26 -32 
-25 -32 
-24 -32 
-23 -32 
-22 -32 
-21 -32 
-20 -32 
-19 -32 
-18 -32 
-17 -32 
-16 -32 
-15 -32 
-14 -32 
-13 -32 
-12 -32 
-11 -32 
-10 -32 
-9 -32 
-8 -32 
-7 -32 
-6 -32 
-5 -32 
-31 -31 
-30 -31 
-29 -31 
-28 -31 
-27 -31 
-26 -31 
-25 -31 
-24 -31 
-23 -31 
-22 -31 
-21 -31 
-20 -31 
-19 -31 
-18 -31 
-17 -31 
-16 -31 
-15 -31 
-14 -31 
-13 -31 
-12 -31 
-11 -31 
-10 -31 
-9 -31 
-8 -31 
-7 -31 
-6 -31 
-5 -31 
-30 -30 
-29 -30 
-28 -30 
-27 -30 
-26 -30 
-25 -30 
-24 -30 
-23 -30 
-22 -30 
-21 -30 
-20 -30 
-19 -30 
-18 -30 
-17 -30 
-16 -30 
-15 -30 
-14 -30 
-13 -30 
-12 -30 
-11 -30 
-10 -30 
-9 -30 
-8 -30 
-7 -30 
-6 -30 
-5 -30 
-29 -29 
-28 -29 
-27 -29 
-26 -29 
-25 -29 
-24 -29 
-23 -29 
-22 -29 
-21 -29 
-20 -29 
-19 -29 
-18 -29 
-17 -29 
-16 -29 
-15 -29 
-14 -29 
-13 -29 
-12 -29 
-11 -29 
-10 -29 
-9 -29 
-8 -29 
-7 -29 
-6 -29 
-5 -29 
-28 -28 
-27 -28 
-26 -28 
-25 -28 
-24 -28 
-23 -28 
-22 -28 
-21 -28 
-20 -28 
-19 -28 
-18 -28 
-17 -28 
-16 -28 
-15 -28 
-14 -28 
-13 -28 
-12 -28 
-11 -28 
-10 -28 
-9 -28 
-8 -28 
-7 -28 
-6 -28 
-5 -28 
-27 -27 
-26 -27 
-25 -27 
-24 -27 
-23 -27 
-22 -27 
-21 -27 
-20 -27 
-19 -27 
-18 -27 
-17 -27 
-16 -27 
-15 -27 
-14 -27 
-13 -27 
-12 -27 
-11 -27 
-10 -27 
-9 -27 
-8 -27 
-7 -27 
-6 -27 
-5 -27 
-26 -26 
-25 -26 
-24 -26 
-23 -26 
-22 -26 
-21 -26 
-20 -26 
-19 -26 
-18 -26 
-17 -26 
-16 -26 
-15 -26 
-14 -26 
-13 -26 
-12 -26 
-11 -26 
-10 -26 
-9 -26 
-8 -26 
-7 -26 
-6 -26 
-5 -26 
-25 -25 
-24 -25 
-23 -25 
-22 -25 
-21 -25 
-20 -25 
-19 -25 
-18 -25 
-17 -25 
-16 -25 
-15 -25 
-14 -25 
-13 -25 
-12 -25 
-11 -25 
-10 -25 
-9 -25 
-8 -25 
-7 -25 
-6 -25 
-5 -25 
-24 -24 
-23 -24 
-22 -24 
-21 -24 
-20 -24 
-19 -24 
-18 -24 
-17 -24 
-16 -24 
-15 -24 
-14 -24 
-13 -24 
-12 -24 
-11 -24 
-10 -24 
-9 -24 
-8 -24 
-7 -24 
-6 -24 
-5 -24 
-23 -23 
-22 -23 
-21 -23 
-20 -23 
-19 -23 
-18 -23 
-17 -23 
-16 -23 
-15 -23 
-14 -23 
-13 -23 
-12 -23 
-11 -23 
-10 -23 
-9 -23 
-8 -23 
-7 -23 
-6 -23 
-5 -23 
-22 -22 
-21 -22 
-20 -22 
-19 -22 
-18 -22 
-17 -22 
-16 -22 
-15 -22 
-14 -22 
-13 -22 
-12 -22 
-11 -22 
-10 -22 
-9 -22 
-8 -22 
-7 -22 
-6 -22 
-5 -22 
-21 -21 
-20 -21 
-19 -21 
-18 -21 
-17 -21 
-16 -21 
-15 -21 
-14 -21 
-13 -21 
-12 -21 
-11 -21 
-10 -21 
-9 -21 
-8 -21 
-7 -21 
-6 -21 
-5 -21 
-20 -20 
-19 -20 
-18 -20 
-17 -20 
-16 -20 
-15 -20 
-14 -20 
-13 -20 
-12 -20 
-11 -20 
-10 -20 
-9 -20 
-8 -20 
-7 -20 
-6 -20 
-5 -20 
-19 -19 
-18 -19 
-17 -19 
-16 -19 
-15 -19 
-14 -19 
-13 -19 
-12 -19 
-11 -19 
-10 -19 
-9 -19 
-8 -19 
-7 -19 
-6 -19 
-5 -19 
-18 -18 
-17 -18 
-16 -18 
-15 -18 
-14 -18 
-13 -18 
-12 -18 
-11 -18 
-10 -18 
-9 -18 
-8 -18 
-7 -18 
-6 -18 
-5 -18 
-17 -17 
-16 -17 
-15 -17 
-14 -17 
-13 -17 
-12 -17 
-11 -17 
-10 -17 
-9 -17 
-8 -17 
-7 -17 
-6 -17 
-5 -17 
-16 -16 
-15 -16 
-14 -16 
-13 -16 
-12 -16 
-11 -16 
-10 -16 
-9 -16 
-8 -16 
-7 -16 
-6 -16 
-5 -16 
-15 -15 
-14 -15 
-13 -15 
-12 -15 
-11 -15 
-10 -15 
-9 -15 
-8 -15 
-7 -15 
-6 -15 
-5 -15 
-14 -14 
-13 -14 
-12 -14 
-11 -14 
-10 -14 
-9 -14 
-8 -14 
-7 -14 
-6 -14 
-5 -14 
-13 -13 
-12 -13 
-11 -13 
-10 -13 
-9 -13 
-8 -13 
-7 -13 
-6 -13 
-5 -13 
-12 -12 
-11 -12 
-10 -12 
-9 -12 
-8 -12 
-7 -12 
-6 -12 
-5 -12 
-11 -11 
-10 -11 
-9 -11 
-8 -11 
-7 -11 
-6 -11 
-5 -11 
-10 -10 
-9 -10 
-8 -10 
-7 -10 
-6 -10 
-5 -10 
-9 -9 
-8 -9 
-7 -9 
-6 -9 
-5 -9 
-8 -8 
-7 -8 
-6 -8 
-5 -8 
-7 -7 
-6 -7 
-5 -7 
-6 -6 
-5 -6 
-5 -5 
-50 -50 
-49 -49 
-48 -48 
-47 -47 
-46 -46 
-45 -45 
-44 -44 
-43 -43 
-42 -42 
-41 -41 
-40 -40 
-39 -39 
-38 -38 
-37 -37 
-36 -36 
-35 -35 
-34 -34 
-4 -4 
-76 -80 
-75 -80 
-74 -80 
-73 -80 
-72 -80 
-71 -80 
-70 -80 
-69 -80 
-68 -80 
-67 -80 
-66 -80 
-65 -80 
-64 -80 
-63 -80 
-62 -80 
-61 -80 
-60 -80 
-59 -80 
-58 -80 
-57 -80 
-56 -80 
-55 -80 
-54 -80 
-53 -80 
-52 -80 
-51 -80 
-50 -80 
-49 -80 
-48 -80 
-47 -80 
-46 -80 
-45 -80 
-44 -80 
-43 -80 
-42 -80 
-41 -80 
-40 -80 
-39 -80 
-38 -80 
-37 -80 
-36 -80 
-35 -80 
-34 -80 
-33 -80 
-32 -80 
-31 -80 
-30 -80 
-29 -80 
-28 -80 
-27 -80 
-26 -80 
-25 -80 
-24 -80 
-23 -80 
-22 -80 
-21 -80 
-20 -80 
-19 -80 
-18 -80 
-17 -80 
-16 -80 
-15 -80 
-14 -80 
-13 -80 
-12 -80 
-11 -80 
-10 -80 
-9 -80 
-8 -80 
-7 -80 
-76 -79 
-75 -79 
-74 -79 
-73 -79 
-72 -79 
-71 -79 
-70 -79 
-69 -79 
-68 -79 
-67 -79 
-66 -79 
-65 -79 
-64 -79 
-63 -79 
-62 -79 
-61 -79 
-60 -79 
-59 -79 
-58 -79 
-57 -79 
-56 -79 
-55 -79 
-54 -79 
-53 -79 
-52 -79 
-51 -79 
-50 -79 
-49 -79 
-48 -79 
-47 -79 
-46 -79 
-45 -79 
-44 -79 
-43 -79 
-42 -79 
-41 -79 
-40 -79 
-39 -79 
-38 -79 
-37 -79 
-36 -79 
-35 -79 
-34 -79 
-33 -79 
-32 -79 
-31 -79 
-30 -79 
-29 -79 
-28 -79 
-27 -79 
-26 -79 
-25 -79 
-24 -79 
-23 -79 
-22 -79 
-21 -79 
-20 -79 
-19 -79 
-18 -79 
-17 -79 
-16 -79 
-15 -79 
-14 -79 
-13 -79 
-12 -79 
-11 -79 
-10 -79 
-9 -79 
-8 -79 
-7 -79 
-75 -78 
-74 -78 
-73 -78 
-72 -78 
-71 -78 
-70 -78 
-69 -78 
-68 -78 
-67 -78 
-66 -78 
-65 -78 
-64 -78 
-63 -78 
-62 -78 
-61 -78 
-60 -78 
-59 -78 
-58 -78 
-57 -78 
-56 -78 
-55 -78 
-54 -78 
-53 -78 
-52 -78 
-51 -78 
-50 -78 
-49 -78 
-48 -78 
-47 -78 
-46 -78 
-45 -78 
-44 -78 
-43 -78 
-42 -78 
-41 -78 
-40 -78 
-39 -78 
-38 -78 
-37 -78 
-36 -78 
-35 -78 
-34 -78 
-33 -78 
-32 -78 
-31 -78 
-30 -78 
-29 -78 
-28 -78 
-27 -78 
-26 -78 
-25 -78 
-24 -78 
-23 -78 
-22 -78 
-21 -78 
-20 -78 
-19 -78 
-18 -78 
-17 -78 
-16 -78 
-15 -78 
-14 -78 
-13 -78 
-12 -78 
-11 -78 
-10 -78 
-9 -78 
-8 -78 
-7 -78 
-74 -77 
-73 -77 
-72 -77 
-71 -77 
-70 -77 
-69 -77 
-68 -77 
-67 -77 
-66 -77 
-65 -77 
-64 -77 
-63 -77 
-62 -77 
-61 -77 
-60 -77 
-59 -77 
-58 -77 
-57 -77 
-56 -77 
-55 -77 
-54 -77 
-53 -77 
-52 -77 
-51 -77 
-50 -77 
-49 -77 
-48 -77 
-47 -77 
-46 -77 
-45 -77 
-44 -77 
-43 -77 
-42 -77 
-41 -77 
-40 -77 
-39 -77 
-38 -77 
-37 -77 
-36 -77 
-35 -77 
-34 -77 
-33 -77 
-32 -77 
-31 -77 
-30 -77 
-29 -77 
-28 -77 
-27 -77 
-26 -77 
-25 -77 
-24 -77 
-23 -77 
-22 -77 
-21 -77 
-20 -77 
-19 -77 
-18 -77 
-17 -77 
-16 -77 
-15 -77 
-14 -77 
-13 -77 
-12 -77 
-11 -77 
-10 -77 
-9 -77 
-8 -77 
-7 -77 
-73 -76 
-72 -76 
-71 -76 
-70 -76 
-69 -76 
-68 -76 
-67 -76 
-66 -76 
-65 -76 
-64 -76 
-63 -76 
-62 -76 
-61 -76 
-60 -76 
-59 -76 
-58 -76 
-57 -76 
-56 -76 
-55 -76 
-54 -76 
-53 -76 
-52 -76 
-51 -76 
-50 -76 
-49 -76 
-48 -76 
-47 -76 
-46 -76 
-45 -76 
-44 -76 
-43 -76 
-42 -76 
-41 -76 
-40 -76 
-39 -76 
-38 -76 
-37 -76 
-36 -76 
-35 -76 
-34 -76 
-33 -76 
-32 -76 
-31 -76 
-30 -76 
-29 -76 
-28 -76 
-27 -76 
-26 -76 
-25 -76 
-24 -76 
-23 -76 
-22 -76 
-21 -76 
-20 -76 
-19 -76 
-18 -76 
-17 -76 
-16 -76 
-15 -76 
-14 -76 
-13 -76 
-12 -76 
-11 -76 
-10 -76 
-9 -76 
-8 -76 
-7 -76 
-72 -75 
-71 -75 
-70 -75 
-69 -75 
-68 -75 
-67 -75 
-66 -75 
-65 -75 
-64 -75 
-63 -75 
-62 -75 
-61 -75 
-60 -75 
-59 -75 
-58 -75 
-57 -75 
-56 -75 
-55 -75 
-54 -75 
-53 -75 
-52 -75 
-51 -75 
-50 -75 
-49 -75 
-48 -75 
-47 -75 
-46 -75 
-45 -75 
-44 -75 
-43 -75 
-42 -75 
-41 -75 
-40 -75 
-39 -75 
-38 -75 
-37 -75 
-36 -75 
-35 -75 
-34 -75 
-33 -75 
-32 -75 
-31 -75 
-30 -75 
-29 -75 
-28 -75 
-27 -75 
-26 -75 
-25 -75 
-24 -75 
-23 -75 
-22 -75 
-21 -75 
-20 -75 
-19 -75 
-18 -75 
-17 -75 
-16 -75 
-15 -75 
-14 -75 
-13 -75 
-12 -75 
-11 -75 
-10 -75 
-9 -75 
-8 -75 
-7 -75 
-71 -74 
-70 -74 
-69 -74 
-68 -74 
-67 -74 
-66 -74 
-65 -74 
-64 -74 
-63 -74 
-62 -74 
-61 -74 
-60 -74 
-59 -74 
-58 -74 
-57 -74 
-56 -74 
-55 -74 
-54 -74 
-53 -74 
-52 -74 
-51 -74 
-50 -74 
-49 -74 
-48 -74 
-47 -74 
-46 -74 
-45 -74 
-44 -74 
-43 -74 
-42 -74 
-41 -74 
-40 -74 
-39 -74 
-38 -74 
-37 -74 
-36 -74 
-35 -74 
-34 -74 
-33 -74 
-32 -74 
-31 -74 
-30 -74 
-29 -74 
-28 -74 
-27 -74 
-26 -74 
-25 -74 
-24 -74 
-23 -74 
-22 -74 
-21 -74 
-20 -74 
-19 -74 
-18 -74 
-17 -74 
-16 -74 
-15 -74 
-14 -74 
-13 -74 
-12 -74 
-11 -74 
-10 -74 
-9 -74 
-8 -74 
-7 -74 
-70 -73 
-69 -73 
-68 -73 
-67 -73 
-66 -73 
-65 -73 
-64 -73 
-63 -73 
-62 -73 
-61 -73 
-60 -73 
-59 -73 
-58 -73 
-57 -73 
-56 -73 
-55 -73 
-54 -73 
-53 -73 
-52 -73 
-51 -73 
-50 -73 
-49 -73 
-48 -73 
-47 -73 
-46 -73 
-45 -73 
-44 -73 
-43 -73 
-42 -73 
-41 -73 
-40 -73 
-39 -73 
-38 -73 
-37 -73 
-36 -73 
-35 -73 
-34 -73 
-33 -73 
-32 -73 
-31 -73 
-30 -73 
-29 -73 
-28 -73 
-27 -73 
-26 -73 
-25 -73 
-24 -73 
-23 -73 
-22 -73 
-21 -73 
-20 -73 
-19 -73 
-18 -73 
-17 -73 
-16 -73 
-15 -73 
-14 -73 
-13 -73 
-12 -73 
-11 -73 
-10 -73 
-9 -73 
-8 -73 
-7 -73 
-69 -72 
-68 -72 
-67 -72 
-66 -72 
-65 -72 
-64 -72 
-63 -72 
-62 -72 
-61 -72 
-60 -72 
-59 -72 
-58 -72 
-57 -72 
-56 -72 
-55 -72 
-54 -72 
-53 -72 
-52 -72 
-51 -72 
-50 -72 
-49 -72 
-48 -72 
-47 -72 
-46 -72 
-45 -72 
-44 -72 
-43 -72 
-42 -72 
-41 -72 
-40 -72 
-39 -72 
-38 -72 
-37 -72 
-36 -72 
-35 -72 
-34 -72 
-33 -72 
-32 -72 
-31 -72 
-30 -72 
-29 -72 
-28 -72 
-27 -72 
-26 -72 
-25 -72 
-24 -72 
-23 -72 
-22 -72 
-21 -72 
-20 -72 
-19 -72 
-18 -72 
-17 -72 
-16 -72 
-15 -72 
-14 -72 
-13 -72 
-12 -72 
-11 -72 
-10 -72 
-9 -72 
-8 -72 
-7 -72 
-68 -71 
-67 -71 
-66 -71 
-65 -71 
-64 -71 
-63 -71 
-62 -71 
-61 -71 
-60 -71 
-59 -71 
-58 -71 
-57 -71 
-56 -71 
-55 -71 
-54 -71 
-53 -71 
-52 -71 
-51 -71 
-50 -71 
-49 -71 
-48 -71 
-47 -71 
-46 -71 
-45 -71 
-44 -71 
-43 -71 
-42 -71 
-41 -71 
-40 -71 
-39 -71 
-38 -71 
-37 -71 
-36 -71 
-35 -71 
-34 -71 
-33 -71 
-32 -71 
-31 -71 
-30 -71 
-29 -71 
-28 -71 
-27 -71 
-26 -71 
-25 -71 
-24 -71 
-23 -71 
-22 -71 
-21 -71 
-20 -71 
-19 -71 
-18 -71 
-17 -71 
-16 -71 
-15 -71 
-14 -71 
-13 -71 
-12 -71 
-11 -71 
-10 -71 
-9 -71 
-8 -71 
-7 -71 
-67 -70 
-66 -70 
-65 -70 
-64 -70 
-63 -70 
-62 -70 
-61 -70 
-60 -70 
-59 -70 
-58 -70 
-57 -70 
-56 -70 
-55 -70 
-54 -70 
-53 -70 
-52 -70 
-51 -70 
-50 -70 
-49 -70 
-48 -70 
-47 -70 
-46 -70 
-45 -70 
-44 -70 
-43 -70 
-42 -70 
-41 -70 
-40 -70 
-39 -70 
-38 -70 
-37 -70 
-36 -70 
-35 -70 
-34 -70 
-33 -70 
-32 -70 
-31 -70 
-30 -70 
-29 -70 
-28 -70 
-27 -70 
-26 -70 
-25 -70 
-24 -70 
-23 -70 
-22 -70 
-21 -70 
-20 -70 
-19 -70 
-18 -70 
-17 -70 
-16 -70 
-15 -70 
-14 -70 
-13 -70 
-12 -70 
-11 -70 
-10 -70 
-9 -70 
-8 -70 
-7 -70 
-66 -69 
-65 -69 
-64 -69 
-63 -69 
-62 -69 
-61 -69 
-60 -69 
-59 -69 
-58 -69 
-57 -69 
-56 -69 
-55 -69 
-54 -69 
-53 -69 
-52 -69 
-51 -69 
-50 -69 
-49 -69 
-48 -69 
-47 -69 
-46 -69 
-45 -69 
-44 -69 
-43 -69 
-42 -69 
-41 -69 
-40 -69 
-39 -69 
-38 -69 
-37 -69 
-36 -69 
-35 -69 
-34 -69 
-33 -69 
-32 -69 
-31 -69 
-30 -69 
-29 -69 
-28 -69 
-27 -69 
-26 -69 
-25 -69 
-24 -69 
-23 -69 
-22 -69 
-21 -69 
-20 -69 
-19 -69 
-18 -69 
-17 -69 
-16 -69 
-15 -69 
-14 -69 
-13 -69 
-12 -69 
-11 -69 
-10 -69 
-9 -69 
-8 -69 
-7 -69 
-65 -68 
-64 -68 
-63 -68 
-62 -68 
-61 -68 
-60 -68 
-59 -68 
-58 -68 
-57 -68 
-56 -68 
-55 -68 
-54 -68 
-53 -68 
-52 -68 
-51 -68 
-50 -68 
-49 -68 
-48 -68 
-47 -68 
-46 -68 
-45 -68 
-44 -68 
-43 -68 
-42 -68 
-41 -68 
-40 -68 
-39 -68 
-38 -68 
-37 -68 
-36 -68 
-35 -68 
-34 -68 
-33 -68 
-32 -68 
-31 -68 
-30 -68 
-29 -68 
-28 -68 
-27 -68 
-26 -68 
-25 -68 
-24 -68 
-23 -68 
-22 -68 
-21 -68 
-20 -68 
-19 -68 
-18 -68 
-17 -68 
-16 -68 
-15 -68 
-14 -68 
-13 -68 
-12 -68 
-11 -68 
-10 -68 
-9 -68 
-8 -68 
-7 -68 
-64 -67 
-63 -67 
-62 -67 
-61 -67 
-60 -67 
-59 -67 
-58 -67 
-57 -67 
-56 -67 
-55 -67 
-54 -67 
-53 -67 
-52 -67 
-51 -67 
-50 -67 
-49 -67 
-48 -67 
-47 -67 
-46 -67 
-45 -67 
-44 -67 
-43 -67 
-42 -67 
-41 -67 
-40 -67 
-39 -67 
-38 -67 
-37 -67 
-36 -67 
-35 -67 
-34 -67 
-33 -67 
-32 -67 
-31 -67 
-30 -67 
-29 -67 
-28 -67 
-27 -67 
-26 -67 
-25 -67 
-24 -67 
-23 -67 
-22 -67 
-21 -67 
-20 -67 
-19 -67 
-18 -67 
-17 -67 
-16 -67 
-15 -67 
-14 -67 
-13 -67 
-12 -67 
-11 -67 
-10 -67 
-9 -67 
-8 -67 
-7 -67 
-63 -66 
-62 -66 
-61 -66 
-60 -66 
-59 -66 
-58 -66 
-57 -66 
-56 -66 
-55 -66 
-54 -66 
-53 -66 
-52 -66 
-51 -66 
-50 -66 
-49 -66 
-48 -66 
-47 -66 
-46 -66 
-45 -66 
-44 -66 
-43 -66 
-42 -66 
-41 -66 
-40 -66 
-39 -66 
-38 -66 
-37 -66 
-36 -66 
-35 -66 
-34 -66 
-33 -66 
-32 -66 
-31 -66 
-30 -66 
-29 -66 
-28 -66 
-27 -66 
-26 -66 
-25 -66 
-24 -66 
-23 -66 
-22 -66 
-21 -66 
-20 -66 
-19 -66 
-18 -66 
-17 -66 
-16 -66 
-15 -66 
-14 -66 
-13 -66 
-12 -66 
-11 -66 
-10 -66 
-9 -66 
-8 -66 
-7 -66 
-62 -65 
-61 -65 
-60 -65 
-59 -65 
-58 -65 
-57 -65 
-56 -65 
-55 -65 
-54 -65 
-53 -65 
-52 -65 
-51 -65 
-50 -65 
-49 -65 
-48 -65 
-47 -65 
-46 -65 
-45 -65 
-44 -65 
-43 -65 
-42 -65 
-41 -65 
-40 -65 
-39 -65 
-38 -65 
-37 -65 
-36 -65 
-35 -65 
-34 -65 
-33 -65 
-32 -65 
-31 -65 
-30 -65 
-29 -65 
-28 -65 
-27 -65 
-26 -65 
-25 -65 
-24 -65 
-23 -65 
-22 -65 
-21 -65 
-20 -65 
-19 -65 
-18 -65 
-17 -65 
-16 -65 
-15 -65 
-14 -65 
-13 -65 
-12 -65 
-11 -65 
-10 -65 
-9 -65 
-8 -65 
-7 -65 
-62 -64 
-61 -64 
-60 -64 
-59 -64 
-58 -64 
-57 -64 
-56 -64 
-55 -64 
-54 -64 
-53 -64 
-52 -64 
-51 -64 
-50 -64 
-49 -64 
-48 -64 
-47 -64 
-46 -64 
-45 -64 
-44 -64 
-43 -64 
-42 -64 
-41 -64 
-40 -64 
-39 -64 
-38 -64 
-37 -64 
-36 -64 
-35 -64 
-34 -64 
-33 -64 
-32 -64 
-31 -64 
-30 -64 
-29 -64 
-28 -64 
-27 -64 
-26 -64 
-25 -64 
-24 -64 
-23 -64 
-22 -64 
-21 -64 
-20 -64 
-19 -64 
-18 -64 
-17 -64 
-16 -64 
-15 -64 
-14 -64 
-13 -64 
-12 -64 
-11 -64 
-10 -64 
-9 -64 
-8 -64 
-7 -64 
-61 -63 
-60 -63 
-59 -63 
-58 -63 
-57 -63 
-56 -63 
-55 -63 
-54 -63 
-53 -63 
-52 -63 
-51 -63 
-50 -63 
-49 -63 
-48 -63 
-47 -63 
-46 -63 
-45 -63 
-44 -63 
-43 -63 
-42 -63 
-41 -63 
-40 -63 
-39 -63 
-38 -63 
-37 -63 
-36 -63 
-35 -63 
-34 -63 
-33 -63 
-32 -63 
-31 -63 
-30 -63 
-29 -63 
-28 -63 
-27 -63 
-26 -63 
-25 -63 
-24 -63 
-23 -63 
-22 -63 
-21 -63 
-20 -63 
-19 -63 
-18 -63 
-17 -63 
-16 -63 
-15 -63 
-14 -63 
-13 -63 
-12 -63 
-11 -63 
-10 -63 
-9 -63 
-8 -63 
-7 -63 
-60 -62 
-59 -62 
-58 -62 
-57 -62 
-56 -62 
-55 -62 
-54 -62 
-53 -62 
-52 -62 
-51 -62 
-50 -62 
-49 -62 
-48 -62 
-47 -62 
-46 -62 
-45 -62 
-44 -62 
-43 -62 
-42 -62 
-41 -62 
-40 -62 
-39 -62 
-38 -62 
-37 -62 
-36 -62 
-35 -62 
-34 -62 
-33 -62 
-32 -62 
-31 -62 
-30 -62 
-29 -62 
-28 -62 
-27 -62 
-26 -62 
-25 -62 
-24 -62 
-23 -62 
-22 -62 
-21 -62 
-20 -62 
-19 -62 
-18 -62 
-17 -62 
-16 -62 
-15 -62 
-14 -62 
-13 -62 
-12 -62 
-11 -62 
-10 -62 
-9 -62 
-8 -62 
-7 -62 
-6 -62 
-59 -61 
-58 -61 
-57 -61 
-56 -61 
-55 -61 
-54 -61 
-53 -61 
-52 -61 
-51 -61 
-50 -61 
-49 -61 
-48 -61 
-47 -61 
-46 -61 
-45 -61 
-44 -61 
-43 -61 
-42 -61 
-41 -61 
-40 -61 
-39 -61 
-38 -61 
-37 -61 
-36 -61 
-35 -61 
-34 -61 
-33 -61 
-32 -61 
-31 -61 
-30 -61 
-29 -61 
-28 -61 
-27 -61 
-26 -61 
-25 -61 
-24 -61 
-23 -61 
-22 -61 
-21 -61 
-20 -61 
-19 -61 
-18 -61 
-17 -61 
-16 -61 
-15 -61 
-14 -61 
-13 -61 
-12 -61 
-11 -61 
-10 -61 
-9 -61 
-8 -61 
-7 -61 
-6 -61 
-58 -60 
-57 -60 
-56 -60 
-55 -60 
-54 -60 
-53 -60 
-52 -60 
-51 -60 
-50 -60 
-49 -60 
-48 -60 
-47 -60 
-46 -60 
-45 -60 
-44 -60 
-43 -60 
-42 -60 
-41 -60 
-40 -60 
-39 -60 
-38 -60 
-37 -60 
-36 -60 
-35 -60 
-34 -60 
-33 -60 
-32 -60 
-31 -60 
-30 -60 
-29 -60 
-28 -60 
-27 -60 
-26 -60 
-25 -60 
-24 -60 
-23 -60 
-22 -60 
-21 -60 
-20 -60 
-19 -60 
-18 -60 
-17 -60 
-16 -60 
-15 -60 
-14 -60 
-13 -60 
-12 -60 
-11 -60 
-10 -60 
-9 -60 
-8 -60 
-7 -60 
-6 -60 
-57 -59 
-56 -59 
-55 -59 
-54 -59 
-53 -59 
-52 -59 
-51 -59 
-50 -59 
-49 -59 
-48 -59 
-47 -59 
-46 -59 
-45 -59 
-44 -59 
-43 -59 
-42 -59 
-41 -59 
-40 -59 
-39 -59 
-38 -59 
-37 -59 
-36 -59 
-35 -59 
-34 -59 
-33 -59 
-32 -59 
-31 -59 
-30 -59 
-29 -59 
-28 -59 
-27 -59 
-26 -59 
-25 -59 
-24 -59 
-23 -59 
-22 -59 
-21 -59 
-20 -59 
-19 -59 
-18 -59 
-17 -59 
-16 -59 
-15 -59 
-14 -59 
-13 -59 
-12 -59 
-11 -59 
-10 -59 
-9 -59 
-8 -59 
-7 -59 
-6 -59 
-56 -58 
-55 -58 
-54 -58 
-53 -58 
-52 -58 
-51 -58 
-50 -58 
-49 -58 
-48 -58 
-47 -58 
-46 -58 
-45 -58 
-44 -58 
-43 -58 
-42 -58 
-41 -58 
-40 -58 
-39 -58 
-38 -58 
-37 -58 
-36 -58 
-35 -58 
-34 -58 
-33 -58 
-32 -58 
-31 -58 
-30 -58 
-29 -58 
-28 -58 
-27 -58 
-26 -58 
-25 -58 
-24 -58 
-23 -58 
-22 -58 
-21 -58 
-20 -58 
-19 -58 
-18 -58 
-17 -58 
-16 -58 
-15 -58 
-14 -58 
-13 -58 
-12 -58 
-11 -58 
-10 -58 
-9 -58 
-8 -58 
-7 -58 
-6 -58 
-55 -57 
-54 -57 
-53 -57 
-52 -57 
-51 -57 
-50 -57 
-49 -57 
-48 -57 
-47 -57 
-46 -57 
-45 -57 
-44 -57 
-43 -57 
-42 -57 
-41 -57 
-40 -57 
-39 -57 
-38 -57 
-37 -57 
-36 -57 
-35 -57 
-34 -57 
-33 -57 
-32 -57 
-31 -57 
-30 -57 
-29 -57 
-28 -57 
-27 -57 
-26 -57 
-25 -57 
-24 -57 
-23 -57 
-22 -57 
-21 -57 
-20 -57 
-19 -57 
-18 -57 
-17 -57 
-16 -57 
-15 -57 
-14 -57 
-13 -57 
-12 -57 
-11 -57 
-10 -57 
-9 -57 
-8 -57 
-7 -57 
-6 -57 
-54 -56 
-53 -56 
-52 -56 
-51 -56 
-50 -56 
-49 -56 
-48 -56 
-47 -56 
-46 -56 
-45 -56 
-44 -56 
-43 -56 
-42 -56 
-41 -56 
-40 -56 
-39 -56 
-38 -56 
-37 -56 
-36 -56 
-35 -56 
-34 -56 
-33 -56 
-32 -56 
-31 -56 
-30 -56 
-29 -56 
-28 -56 
-27 -56 
-26 -56 
-25 -56 
-24 -56 
-23 -56 
-22 -56 
-21 -56 
-20 -56 
-19 -56 
-18 -56 
-17 -56 
-16 -56 
-15 -56 
-14 -56 
-13 -56 
-12 -56 
-11 -56 
-10 -56 
-9 -56 
-8 -56 
-7 -56 
-6 -56 
-53 -55 
-52 -55 
-51 -55 
-50 -55 
-49 -55 
-48 -55 
-47 -55 
-46 -55 
-45 -55 
-44 -55 
-43 -55 
-42 -55 
-41 -55 
-40 -55 
-39 -55 
-38 -55 
-37 -55 
-36 -55 
-35 -55 
-34 -55 
-33 -55 
-32 -55 
-31 -55 
-30 -55 
-29 -55 
-28 -55 
-27 -55 
-26 -55 
-25 -55 
-24 -55 
-23 -55 
-22 -55 
-21 -55 
-20 -55 
-19 -55 
-18 -55 
-17 -55 
-16 -55 
-15 -55 
-14 -55 
-13 -55 
-12 -55 
-11 -55 
-10 -55 
-9 -55 
-8 -55 
-7 -55 
-6 -55 
-52 -54 
-51 -54 
-50 -54 
-49 -54 
-48 -54 
-47 -54 
-46 -54 
-45 -54 
-44 -54 
-43 -54 
-42 -54 
-41 -54 
-40 -54 
-39 -54 
-38 -54 
-37 -54 
-36 -54 
-35 -54 
-34 -54 
-33 -54 
-32 -54 
-31 -54 
-30 -54 
-29 -54 
-28 -54 
-27 -54 
-26 -54 
-25 -54 
-24 -54 
-23 -54 
-22 -54 
-21 -54 
-20 -54 
-19 -54 
-18 -54 
-17 -54 
-16 -54 
-15 -54 
-14 -54 
-13 -54 
-12 -54 
-11 -54 
-10 -54 
-9 -54 
-8 -54 
-7 -54 
-6 -54 
-51 -53 
-50 -53 
-49 -53 
-48 -53 
-47 -53 
-46 -53 
-45 -53 
-44 -53 
-43 -53 
-42 -53 
-41 -53 
-40 -53 
-39 -53 
-38 -53 
-37 -53 
-36 -53 
-35 -53 
-34 -53 
-33 -53 
-32 -53 
-31 -53 
-30 -53 
-29 -53 
-28 -53 
-27 -53 
-26 -53 
-25 -53 
-24 -53 
-23 -53 
-22 -53 
-21 -53 
-20 -53 
-19 -53 
-18 -53 
-17 -53 
-16 -53 
-15 -53 
-14 -53 
-13 -53 
-12 -53 
-11 -53 
-10 -53 
-9 -53 
-8 -53 
-7 -53 
-6 -53 
-50 -52 
-49 -52 
-48 -52 
-47 -52 
-46 -52 
-45 -52 
-44 -52 
-43 -52 
-42 -52 
-41 -52 
-40 -52 
-39 -52 
-38 -52 
-37 -52 
-36 -52 
-35 -52 
-34 -52 
-33 -52 
-32 -52 
-31 -52 
-30 -52 
-29 -52 
-28 -52 
-27 -52 
-26 -52 
-25 -52 
-24 -52 
-23 -52 
-22 -52 
-21 -52 
-20 -52 
-19 -52 
-18 -52 
-17 -52 
-16 -52 
-15 -52 
-14 -52 
-13 -52 
-12 -52 
-11 -52 
-10 -52 
-9 -52 
-8 -52 
-7 -52 
-6 -52 
-49 -51 
-48 -51 
-47 -51 
-46 -51 
-45 -51 
-44 -51 
-43 -51 
-42 -51 
-41 -51 
-40 -51 
-39 -51 
-38 -51 
-37 -51 
-36 -51 
-35 -51 
-34 -51 
-33 -51 
-32 -51 
-31 -51 
-30 -51 
-29 -51 
-28 -51 
-27 -51 
-26 -51 
-25 -51 
-24 -51 
-23 -51 
-22 -51 
-21 -51 
-20 -51 
-19 -51 
-18 -51 
-17 -51 
-16 -51 
-15 -51 
-14 -51 
-13 -51 
-12 -51 
-11 -51 
-10 -51 
-9 -51 
-8 -51 
-7 -51 
-6 -51 
-80 -80 
-79 -79 
-78 -78 
-77 -77 
-76 -76 
-75 -75 
-74 -74 
-73 -73 
-72 -72 
-71 -71 
-70 -70 
-69 -69 
-68 -68 
-67 -67 
-66 -66 
-65 -65 
-64 -64 
-63 -63 
-62 -62 
-61 -61 
-60 -60 
-59 -59 
-58 -58 
-57 -57 
-56 -56 
-55 -55 
-54 -54 
-53 -53 
-52 -52 
-51 -51 


==> results/Large/g2p31_1.txt <==
-5 -50 
-5 -49 
-5 -48 
-5 -47 
-5 -46 
-5 -45 
-5 -44 
-5 -43 
-5 -42 
-5 -41 
-5 -40 
-5 -39 
-5 -38 
-5 -37 
-5 -36 
-5 -35 
-5 -34 
-5 -33 
-4 -33 
-4 -32 
-4 -31 
-4 -30 
-4 -29 
-4 -28 
-4 -27 
-4 -26 
-4 -25 
-4 -24 
-4 -23 
-4 -22 
-4 -21 
-4 -20 
-4 -19 
-4 -18 
-4 -17 
-4 -16 
-4 -15 
-4 -14 
-4 -13 
-4 -12 
-4 -11 
-4 -10 
-4 -9 
-4 -8 
-4 -7 
-4 -6 
-3 -5 
-2 -4 
-4 -50 
-4 -49 
-4 -48 
-4 -47 
-4 -46 
-4 -45 
-4 -44 
-4 -43 
-4 -42 
-4 -41 
-4 -40 
-4 -39 
-4 -38 
-4 -37 
-4 -36 
-4 -35 
-4 -34 
-3 -32 
-3 -31 
-3 -30 
-3 -29 
-3 -28 
-3 -27 
-3 -26 
-3 -25 
-3 -24 
-3 -23 
-3 -22 
-3 -21 
-3 -20 
-3 -19 
-3 -18 
-3 -17 
-3 -16 
-3 -15 
-3 -14 
-3 -13 
-3 -12 
-3 -11 
-3 -10 
-3 -9 
-3 -8 
-3 -7 
-6 -80 
-6 -79 
-6 -78 
-6 -77 
-6 -76 
-6 -75 
-6 -74 
-6 -73 
-6 -72 
-6 -71 
-6 -70 
-6 -69 
-6 -68 
-6 -67 
-6 -66 
-6 -65 
-6 -64 
-6 -63 
-5 -63 
-5 -62 
-5 -61 
-5 -60 
-5 -59 
-5 -58 
-5 -57 
-5 -56 
-5 -55 
-5 -54 
-5 -53 
-78 -80 
-77 -79 
-76 -78 
-75 -77 
-74 -76 
-73 -75 
-72 -74 
-71 -73 
-70 -72 
-69 -71 
-68 -70 
-67 -69 
-66 -68 
-65 -67 
-64 -66 
-63 -65 
-5 -80 
-5 -79 
-5 -78 
-5 -77 
-5 -76 
-5 -75 
-5 -74 
-5 -73 
-5 -72 
-5 -71 
-5 -70 
-5 -69 
-5 -68 
-5 -67 
-5 -66 
-5 -65 
-5 -64 
-4 -62 
-4 -61 
-4 -60 
-4 -59 
-4 -58 
-4 -57 
-4 -56 
-4 -55 
-4 -54 
-4 -53 


==> results/Large/g2p31_2.txt <==
-3 -50 
-3 -49 
-3 -48 
-3 -47 
-3 -46 
-3 -45 
-3 -44 
-3 -43 
-3 -42 
-3 -41 
-3 -40 
-3 -39 
-3 -38 
-3 -37 
-3 -36 
-3 -35 
-3 -34 
-3 -33 
-2 -31 
-2 -30 
-2 -29 
-2 -28 
-2 -27 
-2 -26 
-2 -25 
-2 -24 
-2 -23 
-2 -22 
-2 -21 
-2 -20 
-2 -19 
-2 -18 
-2 -17 
-2 -16 
-2 -15 
-2 -14 
-2 -13 
-2 -12 
-2 -11 
-2 -10 
-2 -9 
-2 -8 
-2 -7 
-3 -6 
-2 -6 
-2 -5 
-1 -3 
-4 -80 
-4 -79 
-4 -78 
-4 -77 
-4 -76 
-4 -75 
-4 -74 
-4 -73 
-4 -72 
-4 -71 
-4 -70 
-4 -69 
-4 -68 
-4 -67 
-4 -66 
-4 -65 
-4 -64 
-4 -63 
-3 -61 
-3 -60 
-3 -59 
-3 -58 
-3 -57 
-3 -56 
-3 -55 
-3 -54 
-3 -53 
-5 -52 
-4 -52 
-3 -52 
-5 -51 
-4 -51 
-3 -51 


==> results/g2p11_0.txt <==
-43 -50 
-42 -50 
-41 -50 
-40 -50 
-39 -50 
-38 -50 
-37 -50 
-36 -50 
-35 -50 
-34 -50 
-33 -50 
-32 -50 
-31 -50 
-30 -50 
-29 -50 
-28 -50 
-27 -50 
-26 -50 
-25 -50 
-24 -50 
-23 -50 
-22 -50 
-21 -50 
-20 -50 
-19 -50 
-18 -50 
-17 -50 
-16 -50 
-15 -50 
-14 -50 
-13 -50 
-12 -50 
-11 -50 
-10 -50 
-9 -50 
-42 -49 
-41 -49 
-40 -49 
-39 -49 
-38 -49 
-37 -49 
-36 -49 
-35 -49 
-34 -49 
-33 -49 
-32 -49 
-31 -49 
-30 -49 
-29 -49 
-28 -49 
-27 -49 
-26 -49 
-25 -49 
-24 -49 
-23 -49 
-22 -49 
-21 -49 
-20 -49 
-19 -49 
-18 -49 
-17 -49 
-16 -49 
-15 -49 
-14 -49 
-13 -49 
-12 -49 
-11 -49 
-10 -49 
-9 -49 
-41 -48 
-40 -48 
-39 -48 
-38 -48 
-37 -48 
-36 -48 
-35 -48 
-34 -48 
-33 -48 
-32 -48 
-31 -48 
-30 -48 
-29 -48 
-28 -48 
-27 -48 
-26 -48 
-25 -48 
-24 -48 
-23 -48 
-22 -48 
-21 -48 
-20 -48 
-19 -48 
-18 -48 
-17 -48 
-16 -48 
-15 -48 
-14 -48 
-13 -48 
-12 -48 
-11 -48 
-10 -48 
-9 -48 
-40 -47 
-39 -47 
-38 -47 
-37 -47 
-36 -47 
-35 -47 
-34 -47 
-33 -47 
-32 -47 
-31 -47 
-30 -47 
-29 -47 
-28 -47 
-27 -47 
-26 -47 
-25 -47 
-24 -47 
-23 -47 
-22 -47 
-21 -47 
-20 -47 
-19 -47 
-18 -47 
-17 -47 
-16 -47 
-15 -47 
-14 -47 
-13 -47 
-12 -47 
-11 -47 
-10 -47 
-9 -47 
-40 -46 
-39 -46 
-38 -46 
-37 -46 
-36 -46 
-35 -46 
-34 -46 
-33 -46 
-32 -46 
-31 -46 
-30 -46 
-29 -46 
-28 -46 
-27 -46 
-26 -46 
-25 -46 
-24 -46 
-23 -46 
-22 -46 
-21 -46 
-20 -46 
-19 -46 
-18 -46 
-17 -46 
-16 -46 
-15 -46 
-14 -46 
-13 -46 
-12 -46 
-11 -46 
-10 -46 
-9 -46 
-39 -45 
-38 -45 
-37 -45 
-36 -45 
-35 -45 
-34 -45 
-33 -45 
-32 -45 
-31 -45 
-30 -45 
-29 -45 
-28 -45 
-27 -45 
-26 -45 
-25 -45 
-24 -45 
-23 -45 
-22 -45 
-21 -45 
-20 -45 
-19 -45 
-18 -45 
-17 -45 
-16 -45 
-15 -45 
-14 -45 
-13 -45 
-12 -45 
-11 -45 
-10 -45 
-9 -45 
-38 -44 
-37 -44 
-36 -44 
-35 -44 
-34 -44 
-33 -44 
-32 -44 
-31 -44 
-30 -44 
-29 -44 
-28 -44 
-27 -44 
-26 -44 
-25 -44 
-24 -44 
-23 -44 
-22 -44 
-21 -44 
-20 -44 
-19 -44 
-18 -44 
-17 -44 
-16 -44 
-15 -44 
-14 -44 
-13 -44 
-12 -44 
-11 -44 
-10 -44 
-9 -44 
-37 -43 
-36 -43 
-35 -43 
-34 -43 
-33 -43 
-32 -43 
-31 -43 
-30 -43 
-29 -43 
-28 -43 
-27 -43 
-26 -43 
-25 -43 
-24 -43 
-23 -43 
-22 -43 
-21 -43 
-20 -43 
-19 -43 
-18 -43 
-17 -43 
-16 -43 
-15 -43 
-14 -43 
-13 -43 
-12 -43 
-11 -43 
-10 -43 
-9 -43 
-36 -42 
-35 -42 
-34 -42 
-33 -42 
-32 -42 
-31 -42 
-30 -42 
-29 -42 
-28 -42 
-27 -42 
-26 -42 
-25 -42 
-24 -42 
-23 -42 
-22 -42 
-21 -42 
-20 -42 
-19 -42 
-18 -42 
-17 -42 
-16 -42 
-15 -42 
-14 -42 
-13 -42 
-12 -42 
-11 -42 
-10 -42 
-9 -42 
-8 -42 
-35 -41 
-34 -41 
-33 -41 
-32 -41 
-31 -41 
-30 -41 
-29 -41 
-28 -41 
-27 -41 
-26 -41 
-25 -41 
-24 -41 
-23 -41 
-22 -41 
-21 -41 
-20 -41 
-19 -41 
-18 -41 
-17 -41 
-16 -41 
-15 -41 
-14 -41 
-13 -41 
-12 -41 
-11 -41 
-10 -41 
-9 -41 
-8 -41 
-35 -40 
-34 -40 
-33 -40 
-32 -40 
-31 -40 
-30 -40 
-29 -40 
-28 -40 
-27 -40 
-26 -40 
-25 -40 
-24 -40 
-23 -40 
-22 -40 
-21 -40 
-20 -40 
-19 -40 
-18 -40 
-17 -40 
-16 -40 
-15 -40 
-14 -40 
-13 -40 
-12 -40 
-11 -40 
-10 -40 
-9 -40 
-8 -40 
-34 -39 
-33 -39 
-32 -39 
-31 -39 
-30 -39 
-29 -39 
-28 -39 
-27 -39 
-26 -39 
-25 -39 
-24 -39 
-23 -39 
-22 -39 
-21 -39 
-20 -39 
-19 -39 
-18 -39 
-17 -39 
-16 -39 
-15 -39 
-14 -39 
-13 -39 
-12 -39 
-11 -39 
-10 -39 
-9 -39 
-8 -39 
-33 -38 
-32 -38 
-31 -38 
-30 -38 
-29 -38 
-28 -38 
-27 -38 
-26 -38 
-25 -38 
-24 -38 
-23 -38 
-22 -38 
-21 -38 
-20 -38 
-19 -38 
-18 -38 
-17 -38 
-16 -38 
-15 -38 
-14 -38 
-13 -38 
-12 -38 
-11 -38 
-10 -38 
-9 -38 
-8 -38 
-32 -37 
-31 -37 
-30 -37 
-29 -37 
-28 -37 
-27 -37 
-26 -37 
-25 -37 
-24 -37 
-23 -37 
-22 -37 
-21 -37 
-20 -37 
-19 -37 
-18 -37 
-17 -37 
-16 -37 
-15 -37 
-14 -37 
-13 -37 
-12 -37 
-11 -37 
-10 -37 
-9 -37 
-8 -37 
-31 -36 
-30 -36 
-29 -36 
-28 -36 
-27 -36 
-26 -36 
-25 -36 
-24 -36 
-23 -36 
-22 -36 
-21 -36 
-20 -36 
-19 -36 
-18 -36 
-17 -36 
-16 -36 
-15 -36 
-14 -36 
-13 -36 
-12 -36 
-11 -36 
-10 -36 
-9 -36 
-8 -36 
-31 -35 
-30 -35 
-29 -35 
-28 -35 
-27 -35 
-26 -35 
-25 -35 
-24 -35 
-23 -35 
-22 -35 
-21 -35 
-20 -35 
-19 -35 
-18 -35 
-17 -35 
-16 -35 
-15 -35 
-14 -35 
-13 -35 
-12 -35 
-11 -35 
-10 -35 
-9 -35 
-8 -35 
-30 -34 
-29 -34 
-28 -34 
-27 -34 
-26 -34 
-25 -34 
-24 -34 
-23 -34 
-22 -34 
-21 -34 
-20 -34 
-19 -34 
-18 -34 
-17 -34 
-16 -34 
-15 -34 
-14 -34 
-13 -34 
-12 -34 
-11 -34 
-10 -34 
-9 -34 
-8 -34 
-29 -33 
-28 -33 
-27 -33 
-26 -33 
-25 -33 
-24 -33 
-23 -33 
-22 -33 
-21 -33 
-20 -33 
-19 -33 
-18 -33 
-17 -33 
-16 -33 
-15 -33 
-14 -33 
-13 -33 
-12 -33 
-11 -33 
-10 -33 
-9 -33 
-8 -33 
-28 -32 
-27 -32 
-26 -32 
-25 -32 
-24 -32 
-23 -32 
-22 -32 
-21 -32 
-20 -32 
-19 -32 
-18 -32 
-17 -32 
-16 -32 
-15 -32 
-14 -32 
-13 -32 
-12 -32 
-11 -32 
-10 -32 
-9 -32 
-8 -32 
-7 -32 
-27 -31 
-26 -31 
-25 -31 
-24 -31 
-23 -31 
-22 -31 
-21 -31 
-20 -31 
-19 -31 
-18 -31 
-17 -31 
-16 -31 
-15 -31 
-14 -31 
-13 -31 
-12 -31 
-11 -31 
-10 -31 
-9 -31 
-8 -31 
-7 -31 
-26 -30 
-25 -30 
-24 -30 
-23 -30 
-22 -30 
-21 -30 
-20 -30 
-19 -30 
-18 -30 
-17 -30 
-16 -30 
-15 -30 
-14 -30 
-13 -30 
-12 -30 
-11 -30 
-10 -30 
-9 -30 
-8 -30 
-7 -30 
-26 -29 
-25 -29 
-24 -29 
-23 -29 
-22 -29 
-21 -29 
-20 -29 
-19 -29 
-18 -29 
-17 -29 
-16 -29 
-15 -29 
-14 -29 
-13 -29 
-12 -29 
-11 -29 
-10 -29 
-9 -29 
-8 -29 
-7 -29 
-25 -28 
-24 -28 
-23 -28 
-22 -28 
-21 -28 
-20 -28 
-19 -28 
-18 -28 
-17 -28 
-16 -28 
-15 -28 
-14 -28 
-13 -28 
-12 -28 
-11 -28 
-10 -28 
-9 -28 
-8 -28 
-7 -28 
-24 -27 
-23 -27 
-22 -27 
-21 -27 
-20 -27 
-19 -27 
-18 -27 
-17 -27 
-16 -27 
-15 -27 
-14 -27 
-13 -27 
-12 -27 
-11 -27 
-10 -27 
-9 -27 
-8 -27 
-7 -27 
-23 -26 
-22 -26 
-21 -26 
-20 -26 
-19 -26 
-18 -26 
-17 -26 
-16 -26 
-15 -26 
-14 -26 
-13 -26 
-12 -26 
-11 -26 
-10 -26 
-9 -26 
-8 -26 
-7 -26 
-22 -25 
-21 -25 
-20 -25 
-19 -25 
-18 -25 
-17 -25 
-16 -25 
-15 -25 
-14 -25 
-13 -25 
-12 -25 
-11 -25 
-10 -25 
-9 -25 
-8 -25 
-7 -25 
-22 -24 
-21 -24 
-20 -24 
-19 -24 
-18 -24 
-17 -24 
-16 -24 
-15 -24 
-14 -24 
-13 -24 
-12 -24 
-11 -24 
-10 -24 
-9 -24 
-8 -24 
-7 -24 
-21 -23 
-20 -23 
-19 -23 
-18 -23 
-17 -23 
-16 -23 
-15 -23 
-14 -23 
-13 -23 
-12 -23 
-11 -23 
-10 -23 
-9 -23 
-8 -23 
-7 -23 
-20 -22 
-19 -22 
-18 -22 
-17 -22 
-16 -22 
-15 -22 
-14 -22 
-13 -22 
-12 -22 
-11 -22 
-10 -22 
-9 -22 
-8 -22 
-7 -22 
-6 -22 
-19 -21 
-18 -21 
-17 -21 
-16 -21 
-15 -21 
-14 -21 
-13 -21 
-12 -21 
-11 -21 
-10 -21 
-9 -21 
-8 -21 
-7 -21 
-6 -21 
-18 -20 
-17 -20 
-16 -20 
-15 -20 
-14 -20 
-13 -20 
-12 -20 
-11 -20 
-10 -20 
-9 -20 
-8 -20 
-7 -20 
-6 -20 
-17 -19 
-16 -19 
-15 -19 
-14 -19 
-13 -19 
-12 -19 
-11 -19 
-10 -19 
-9 -19 
-8 -19 
-7 -19 
-6 -19 
-17 -18 
-16 -18 
-15 -18 
-14 -18 
-13 -18 
-12 -18 
-11 -18 
-10 -18 
-9 -18 
-8 -18 
-7 -18 
-6 -18 
-16 -17 
-15 -17 
-14 -17 
-13 -17 
-12 -17 
-11 -17 
-10 -17 
-9 -17 
-8 -17 
-7 -17 
-6 -17 
-15 -16 
-14 -16 
-13 -16 
-12 -16 
-11 -16 
-10 -16 
-9 -16 
-8 -16 
-7 -16 
-6 -16 
-14 -15 
-13 -15 
-12 -15 
-11 -15 
-10 -15 
-9 -15 
-8 -15 
-7 -15 
-6 -15 
-13 -14 
-12 -14 
-11 -14 
-10 -14 
-9 -14 
-8 -14 
-7 -14 
-6 -14 
-13 -13 
-12 -13 
-11 -13 
-10 -13 
-9 -13 
-8 -13 
-7 -13 
-6 -13 
-12 -12 
-11 -12 
-10 -12 
-9 -12 
-8 -12 
-7 -12 
-6 -12 
-5 -12 
-11 -11 
-10 -11 
-9 -11 
-8 -11 
-7 -11 
-6 -11 
-5 -11 
-10 -10 
-9 -10 
-8 -10 
-7 -10 
-6 -10 
-5 -10 
-9 -9 
-8 -9 
-7 -9 
-6 -9 
-5 -9 
-8 -8 
-7 -8 
-6 -8 
-5 -8 
-7 -7 
-6 -7 
-5 -7 
-6 -6 
-5 -6 
-5 -5 
-50 -50 
-49 -49 
-48 -48 
-47 -47 
-46 -46 
-45 -45 
-44 -44 
-43 -43 
-42 -42 
-41 -41 
-40 -40 
-39 -39 
-38 -38 
-37 -37 
-36 -36 
-35 -35 
-34 -34 
-33 -33 
-32 -32 
-31 -31 
-30 -30 
-29 -29 
-28 -28 
-27 -27 
-26 -26 
-25 -25 
-24 -24 
-23 -23 
-22 -22 
-21 -21 
-20 -20 
-19 -19 
-18 -18 
-17 -17 
-16 -16 
-15 -15 
-14 -14 
-4 -4 


==> results/g2p11_1.txt <==
-8 -50 
-8 -49 
-8 -48 
-8 -47 
-8 -46 
-8 -45 
-8 -44 
-8 -43 
-7 -43 
-7 -42 
-7 -41 
-7 -40 
-7 -39 
-7 -38 
-7 -37 
-7 -36 
-7 -35 
-7 -34 
-7 -33 
-6 -33 
-6 -32 
-6 -31 
-6 -30 
-6 -29 
-6 -28 
-6 -27 
-6 -26 
-6 -25 
-6 -24 
-6 -23 
-5 -23 
-5 -22 
-5 -21 
-5 -20 
-5 -19 
-5 -18 
-5 -17 
-5 -16 
-5 -15 
-5 -14 
-5 -13 
-4 -13 
-4 -12 
-4 -11 
-4 -10 
-4 -9 
-4 -8 
-4 -7 
-4 -6 
-48 -50 
-47 -49 
-46 -48 
-45 -47 
-44 -46 
-43 -45 
-42 -44 
-41 -43 
-40 -42 
-39 -41 
-38 -40 
-37 -39 
-36 -38 
-35 -37 
-34 -36 
-33 -35 
-32 -34 
-31 -33 
-30 -32 
-29 -31 
-28 -30 
-27 -29 
-26 -28 
-25 -27 
-24 -26 
-23 -25 
-3 -5 
-2 -4 
-7 -50 
-7 -49 
-7 -48 
-7 -47 
-7 -46 
-7 -45 
-7 -44 
-6 -42 
-6 -41 
-6 -40 
-6 -39 
-6 -38 
-6 -37 
-6 -36 
-6 -35 
-6 -34 
-5 -32 
-5 -31 
-5 -30 
-5 -29 
-5 -28 
-5 -27 
-5 -26 
-5 -25 
-5 -24 
-4 -22 
-4 -21 
-4 -20 
-4 -19 
-4 -18 
-4 -17 
-4 -16 
-4 -15 
-4 -14 
-3 -12 
-3 -11 
-3 -10 
-3 -9 
-3 -8 
-3 -7 


==> results/g2p11_2.txt <==
-6 -50 
-6 -49 
-6 -48 
-6 -47 
-6 -46 
-6 -45 
-6 -44 
-6 -43 
-5 -41 
-5 -40 
-5 -39 
-5 -38 
-5 -37 
-5 -36 
-5 -35 
-5 -34 
-5 -33 
-4 -31 
-4 -30 
-4 -29 
-4 -28 
-4 -27 
-4 -26 
-4 -25 
-4 -24 
-4 -23 
-3 -21 
-3 -20 
-3 -19 
-3 -18 
-3 -17 
-3 -16 
-3 -15 
-3 -14 
-3 -13 
-2 -11 
-2 -10 
-2 -9 
-2 -8 
-2 -7 
-3 -6 
-2 -6 
-2 -5 
-1 -3 


==> results/g2p11_psmall.txt <==
0 0 
0 -1 
0 -2 
0 -3 
-1 -1 
-1 -2 
-1 -3 
-2 -2 
-2 -3 
-3 -3 


==> results/g2p31_0.txt <==
-48 -50 
-47 -50 
-46 -50 
-45 -50 
-44 -50 
-43 -50 
-42 -50 
-41 -50 
-40 -50 
-39 -50 
-38 -50 
-37 -50 
-36 -50 
-35 -50 
-34 -50 
-33 -50 
-32 -50 
-31 -50 
-30 -50 
-29 -50 
-28 -50 
-27 -50 
-26 -50 
-25 -50 
-24 -50 
-23 -50 
-22 -50 
-21 -50 
-20 -50 
-19 -50 
-18 -50 
-17 -50 
-16 -50 
-15 -50 
-14 -50 
-13 -50 
-12 -50 
-11 -50 
-10 -50 
-9 -50 
-8 -50 
-7 -50 
-6 -50 
-47 -49 
-46 -49 
-45 -49 
-44 -49 
-43 -49 
-42 -49 
-41 -49 
-40 -49 
-39 -49 
-38 -49 
-37 -49 
-36 -49 
-35 -49 
-34 -49 
-33 -49 
-32 -49 
-31 -49 
-30 -49 
-29 -49 
-28 -49 
-27 -49 
-26 -49 
-25 -49 
-24 -49 
-23 -49 
-22 -49 
-21 -49 
-20 -49 
-19 -49 
-18 -49 
-17 -49 
-16 -49 
-15 -49 
-14 -49 
-13 -49 
-12 -49 
-11 -49 
-10 -49 
-9 -49 
-8 -49 
-7 -49 
-6 -49 
-47 -48 
-46 -48 
-45 -48 
-44 -48 
-43 -48 
-42 -48 
-41 -48 
-40 -48 
-39 -48 
-38 -48 
-37 -48 
-36 -48 
-35 -48 
-34 -48 
-33 -48 
-32 -48 
-31 -48 
-30 -48 
-29 -48 
-28 -48 
-27 -48 
-26 -48 
-25 -48 
-24 -48 
-23 -48 
-22 -48 
-21 -48 
-20 -48 
-19 -48 
-18 -48 
-17 -48 
-16 -48 
-15 -48 
-14 -48 
-13 -48 
-12 -48 
-11 -48 
-10 -48 
-9 -48 
-8 -48 
-7 -48 
-6 -48 
-46 -47 
-45 -47 
-44 -47 
-43 -47 
-42 -47 
-41 -47 
-40 -47 
-39 -47 
-38 -47 
-37 -47 
-36 -47 
-35 -47 
-34 -47 
-33 -47 
-32 -47 
-31 -47 
-30 -47 
-29 -47 
-28 -47 
-27 -47 
-26 -47 
-25 -47 
-24 -47 
-23 -47 
-22 -47 
-21 -47 
-20 -47 
-19 -47 
-18 -47 
-17 -47 
-16 -47 
-15 -47 
-14 -47 
-13 -47 
-12 -47 
-11 -47 
-10 -47 
-9 -47 
-8 -47 
-7 -47 
-6 -47 
-45 -46 
-44 -46 
-43 -46 
-42 -46 
-41 -46 
-40 -46 
-39 -46 
-38 -46 
-37 -46 
-36 -46 
-35 -46 
-34 -46 
-33 -46 
-32 -46 
-31 -46 
-30 -46 
-29 -46 
-28 -46 
-27 -46 
-26 -46 
-25 -46 
-24 -46 
-23 -46 
-22 -46 
-21 -46 
-20 -46 
-19 -46 
-18 -46 
-17 -46 
-16 -46 
-15 -46 
-14 -46 
-13 -46 
-12 -46 
-11 -46 
-10 -46 
-9 -46 
-8 -46 
-7 -46 
-6 -46 
-44 -45 
-43 -45 
-42 -45 
-41 -45 
-40 -45 
-39 -45 
-38 -45 
-37 -45 
-36 -45 
-35 -45 
-34 -45 
-33 -45 
-32 -45 
-31 -45 
-30 -45 
-29 -45 
-28 -45 
-27 -45 
-26 -45 
-25 -45 
-24 -45 
-23 -45 
-22 -45 
-21 -45 
-20 -45 
-19 -45 
-18 -45 
-17 -45 
-16 -45 
-15 -45 
-14 -45 
-13 -45 
-12 -45 
-11 -45 
-10 -45 
-9 -45 
-8 -45 
-7 -45 
-6 -45 
-43 -44 
-42 -44 
-41 -44 
-40 -44 
-39 -44 
-38 -44 
-37 -44 
-36 -44 
-35 -44 
-34 -44 
-33 -44 
-32 -44 
-31 -44 
-30 -44 
-29 -44 
-28 -44 
-27 -44 
-26 -44 
-25 -44 
-24 -44 
-23 -44 
-22 -44 
-21 -44 
-20 -44 
-19 -44 
-18 -44 
-17 -44 
-16 -44 
-15 -44 
-14 -44 
-13 -44 
-12 -44 
-11 -44 
-10 -44 
-9 -44 
-8 -44 
-7 -44 
-6 -44 
-42 -43 
-41 -43 
-40 -43 
-39 -43 
-38 -43 
-37 -43 
-36 -43 
-35 -43 
-34 -43 
-33 -43 
-32 -43 
-31 -43 
-30 -43 
-29 -43 
-28 -43 
-27 -43 
-26 -43 
-25 -43 
-24 -43 
-23 -43 
-22 -43 
-21 -43 
-20 -43 
-19 -43 
-18 -43 
-17 -43 
-16 -43 
-15 -43 
-14 -43 
-13 -43 
-12 -43 
-11 -43 
-10 -43 
-9 -43 
-8 -43 
-7 -43 
-6 -43 
-41 -42 
-40 -42 
-39 -42 
-38 -42 
-37 -42 
-36 -42 
-35 -42 
-34 -42 
-33 -42 
-32 -42 
-31 -42 
-30 -42 
-29 -42 
-28 -42 
-27 -42 
-26 -42 
-25 -42 
-24 -42 
-23 -42 
-22 -42 
-21 -42 
-20 -42 
-19 -42 
-18 -42 
-17 -42 
-16 -42 
-15 -42 
-14 -42 
-13 -42 
-12 -42 
-11 -42 
-10 -42 
-9 -42 
-8 -42 
-7 -42 
-6 -42 
-40 -41 
-39 -41 
-38 -41 
-37 -41 
-36 -41 
-35 -41 
-34 -41 
-33 -41 
-32 -41 
-31 -41 
-30 -41 
-29 -41 
-28 -41 
-27 -41 
-26 -41 
-25 -41 
-24 -41 
-23 -41 
-22 -41 
-21 -41 
-20 -41 
-19 -41 
-18 -41 
-17 -41 
-16 -41 
-15 -41 
-14 -41 
-13 -41 
-12 -41 
-11 -41 
-10 -41 
-9 -41 
-8 -41 
-7 -41 
-6 -41 
-39 -40 
-38 -40 
-37 -40 
-36 -40 
-35 -40 
-34 -40 
-33 -40 
-32 -40 
-31 -40 
-30 -40 
-29 -40 
-28 -40 
-27 -40 
-26 -40 
-25 -40 
-24 -40 
-23 -40 
-22 -40 
-21 -40 
-20 -40 
-19 -40 
-18 -40 
-17 -40 
-16 -40 
-15 -40 
-14 -40 
-13 -40 
-12 -40 
-11 -40 
-10 -40 
-9 -40 
-8 -40 
-7 -40 
-6 -40 
-38 -39 
-37 -39 
-36 -39 
-35 -39 
-34 -39 
-33 -39 
-32 -39 
-31 -39 
-30 -39 
-29 -39 
-28 -39 
-27 -39 
-26 -39 
-25 -39 
-24 -39 
-23 -39 
-22 -39 
-21 -39 
-20 -39 
-19 -39 
-18 -39 
-17 -39 
-16 -39 
-15 -39 
-14 -39 
-13 -39 
-12 -39 
-11 -39 
-10 -39 
-9 -39 
-8 -39 
-7 -39 
-6 -39 
-37 -38 
-36 -38 
-35 -38 
-34 -38 
-33 -38 
-32 -38 
-31 -38 
-30 -38 
-29 -38 
-28 -38 
-27 -38 
-26 -38 
-25 -38 
-24 -38 
-23 -38 
-22 -38 
-21 -38 
-20 -38 
-19 -38 
-18 -38 
-17 -38 
-16 -38 
-15 -38 
-14 -38 
-13 -38 
-12 -38 
-11 -38 
-10 -38 
-9 -38 
-8 -38 
-7 -38 
-6 -38 
-36 -37 
-35 -37 
-34 -37 
-33 -37 
-32 -37 
-31 -37 
-30 -37 
-29 -37 
-28 -37 
-27 -37 
-26 -37 
-25 -37 
-24 -37 
-23 -37 
-22 -37 
-21 -37 
-20 -37 
-19 -37 
-18 -37 
-17 -37 
-16 -37 
-15 -37 
-14 -37 
-13 -37 
-12 -37 
-11 -37 
-10 -37 
-9 -37 
-8 -37 
-7 -37 
-6 -37 
-35 -36 
-34 -36 
-33 -36 
-32 -36 
-31 -36 
-30 -36 
-29 -36 
-28 -36 
-27 -36 
-26 -36 
-25 -36 
-24 -36 
-23 -36 
-22 -36 
-21 -36 
-20 -36 
-19 -36 
-18 -36 
-17 -36 
-16 -36 
-15 -36 
-14 -36 
-13 -36 
-12 -36 
-11 -36 
-10 -36 
-9 -36 
-8 -36 
-7 -36 
-6 -36 
-34 -35 
-33 -35 
-32 -35 
-31 -35 
-30 -35 
-29 -35 
-28 -35 
-27 -35 
-26 -35 
-25 -35 
-24 -35 
-23 -35 
-22 -35 
-21 -35 
-20 -35 
-19 -35 
-18 -35 
-17 -35 
-16 -35 
-15 -35 
-14 -35 
-13 -35 
-12 -35 
-11 -35 
-10 -35 
-9 -35 
-8 -35 
-7 -35 
-6 -35 
-33 -34 
-32 -34 
-31 -34 
-30 -34 
-29 -34 
-28 -34 
-27 -34 
-26 -34 
-25 -34 
-24 -34 
-23 -34 
-22 -34 
-21 -34 
-20 -34 
-19 -34 
-18 -34 
-17 -34 
-16 -34 
-15 -34 
-14 -34 
-13 -34 
-12 -34 
-11 -34 
-10 -34 
-9 -34 
-8 -34 
-7 -34 
-6 -34 
-33 -33 
-32 -33 
-31 -33 
-30 -33 
-29 -33 
-28 -33 
-27 -33 
-26 -33 
-25 -33 
-24 -33 
-23 -33 
-22 -33 
-21 -33 
-20 -33 
-19 -33 
-18 -33 
-17 -33 
-16 -33 
-15 -33 
-14 -33 
-13 -33 
-12 -33 
-11 -33 
-10 -33 
-9 -33 
-8 -33 
-7 -33 
-6 -33 
-32 -32 
-31 -32 
-30 -32 
-29 -32 
-28 -32 
-27 -32 
-26 -32 
-25 -32 
-24 -32 
-23 -32 
-22 -32 
-21 -32 
-20 -32 
-19 -32 
-18 -32 
-17 -32 
-16 -32 
-15 -32 
-14 -32 
-13 -32 
-12 -32 
-11 -32 
-10 -32 
-9 -32 
-8 -32 
-7 -32 
-6 -32 
-5 -32 
-31 -31 
-30 -31 
-29 -31 
-28 -31 
-27 -31 
-26 -31 
-25 -31 
-24 -31 
-23 -31 
-22 -31 
-21 -31 
-20 -31 
-19 -31 
-18 -31 
-17 -31 
-16 -31 
-15 -31 
-14 -31 
-13 -31 
-12 -31 
-11 -31 
-10 -31 
-9 -31 
-8 -31 
-7 -31 
-6 -31 
-5 -31 
-30 -30 
-29 -30 
-28 -30 
-27 -30 
-26 -30 
-25 -30 
-24 -30 
-23 -30 
-22 -30 
-21 -30 
-20 -30 
-19 -30 
-18 -30 
-17 -30 
-16 -30 
-15 -30 
-14 -30 
-13 -30 
-12 -30 
-11 -30 
-10 -30 
-9 -30 
-8 -30 
-7 -30 
-6 -30 
-5 -30 
-29 -29 
-28 -29 
-27 -29 
-26 -29 
-25 -29 
-24 -29 
-23 -29 
-22 -29 
-21 -29 
-20 -29 
-19 -29 
-18 -29 
-17 -29 
-16 -29 
-15 -29 
-14 -29 
-13 -29 
-12 -29 
-11 -29 
-10 -29 
-9 -29 
-8 -29 
-7 -29 
-6 -29 
-5 -29 
-28 -28 
-27 -28 
-26 -28 
-25 -28 
-24 -28 
-23 -28 
-22 -28 
-21 -28 
-20 -28 
-19 -28 
-18 -28 
-17 -28 
-16 -28 
-15 -28 
-14 -28 
-13 -28 
-12 -28 
-11 -28 
-10 -28 
-9 -28 
-8 -28 
-7 -28 
-6 -28 
-5 -28 
-27 -27 
-26 -27 
-25 -27 
-24 -27 
-23 -27 
-22 -27 
-21 -27 
-20 -27 
-19 -27 
-18 -27 
-17 -27 
-16 -27 
-15 -27 
-14 -27 
-13 -27 
-12 -27 
-11 -27 
-10 -27 
-9 -27 
-8 -27 
-7 -27 
-6 -27 
-5 -27 
-26 -26 
-25 -26 
-24 -26 
-23 -26 
-22 -26 
-21 -26 
-20 -26 
-19 -26 
-18 -26 
-17 -26 
-16 -26 
-15 -26 
-14 -26 
-13 -26 
-12 -26 
-11 -26 
-10 -26 
-9 -26 
-8 -26 
-7 -26 
-6 -26 
-5 -26 
-25 -25 
-24 -25 
-23 -25 
-22 -25 
-21 -25 
-20 -25 
-19 -25 
-18 -25 
-17 -25 
-16 -25 
-15 -25 
-14 -25 
-13 -25 
-12 -25 
-11 -25 
-10 -25 
-9 -25 
-8 -25 
-7 -25 
-6 -25 
-5 -25 
-24 -24 
-23 -24 
-22 -24 
-21 -24 
-20 -24 
-19 -24 
-18 -24 
-17 -24 
-16 -24 
-15 -24 
-14 -24 
-13 -24 
-12 -24 
-11 -24 
-10 -24 
-9 -24 
-8 -24 
-7 -24 
-6 -24 
-5 -24 
-23 -23 
-22 -23 
-21 -23 
-20 -23 
-19 -23 
-18 -23 
-17 -23 
-16 -23 
-15 -23 
-14 -23 
-13 -23 
-12 -23 
-11 -23 
-10 -23 
-9 -23 
-8 -23 
-7 -23 
-6 -23 
-5 -23 
-22 -22 
-21 -22 
-20 -22 
-19 -22 
-18 -22 
-17 -22 
-16 -22 
-15 -22 
-14 -22 
-13 -22 
-12 -22 
-11 -22 
-10 -22 
-9 -22 
-8 -22 
-7 -22 
-6 -22 
-5 -22 
-21 -21 
-20 -21 
-19 -21 
-18 -21 
-17 -21 
-16 -21 
-15 -21 
-14 -21 
-13 -21 
-12 -21 
-11 -21 
-10 -21 
-9 -21 
-8 -21 
-7 -21 
-6 -21 
-5 -21 
-20 -20 
-19 -20 
-18 -20 
-17 -20 
-16 -20 
-15 -20 
-14 -20 
-13 -20 
-12 -20 
-11 -20 
-10 -20 
-9 -20 
-8 -20 
-7 -20 
-6 -20 
-5 -20 
-19 -19 
-18 -19 
-17 -19 
-16 -19 
-15 -19 
-14 -19 
-13 -19 
-12 -19 
-11 -19 
-10 -19 
-9 -19 
-8 -19 
-7 -19 
-6 -19 
-5 -19 
-18 -18 
-17 -18 
-16 -18 
-15 -18 
-14 -18 
-13 -18 
-12 -18 
-11 -18 
-10 -18 
-9 -18 
-8 -18 
-7 -18 
-6 -18 
-5 -18 
-17 -17 
-16 -17 
-15 -17 
-14 -17 
-13 -17 
-12 -17 
-11 -17 
-10 -17 
-9 -17 
-8 -17 
-7 -17 
-6 -17 
-5 -17 
-16 -16 
-15 -16 
-14 -16 
-13 -16 
-12 -16 
-11 -16 
-10 -16 
-9 -16 
-8 -16 
-7 -16 
-6 -16 
-5 -16 
-15 -15 
-14 -15 
-13 -15 
-12 -15 
-11 -15 
-10 -15 
-9 -15 
-8 -15 
-7 -15 
-6 -15 
-5 -15 
-14 -14 
-13 -14 
-12 -14 
-11 -14 
-10 -14 
-9 -14 
-8 -14 
-7 -14 
-6 -14 
-5 -14 
-13 -13 
-12 -13 
-11 -13 
-10 -13 
-9 -13 
-8 -13 
-7 -13 
-6 -13 
-5 -13 
-12 -12 
-11 -12 
-10 -12 
-9 -12 
-8 -12 
-7 -12 
-6 -12 
-5 -12 
-11 -11 
-10 -11 
-9 -11 
-8 -11 
-7 -11 
-6 -11 
-5 -11 
-10 -10 
-9 -10 
-8 -10 
-7 -10 
-6 -10 
-5 -10 
-9 -9 
-8 -9 
-7 -9 
-6 -9 
-5 -9 
-8 -8 
-7 -8 
-6 -8 
-5 -8 
-7 -7 
-6 -7 
-5 -7 
-6 -6 
-5 -6 
-5 -5 
-50 -50 
-49 -49 
-48 -48 
-47 -47 
-46 -46 
-45 -45 
-44 -44 
-43 -43 
-42 -42 
-41 -41 
-40 -40 
-39 -39 
-38 -38 
-37 -37 
-36 -36 
-35 -35 
-34 -34 
-4 -4 


==> results/g2p31_1.txt <==
-5 -50 
-5 -49 
-5 -48 
-5 -47 
-5 -46 
-5 -45 
-5 -44 
-5 -43 
-5 -42 
-5 -41 
-5 -40 
-5 -39 
-5 -38 
-5 -37 
-5 -36 
-5 -35 
-5 -34 
-5 -33 
-4 -33 
-4 -32 
-4 -31 
-4 -30 
-4 -29 
-4 -28 
-4 -27 
-4 -26 
-4 -25 
-4 -24 
-4 -23 
-4 -22 
-4 -21 
-4 -20 
-4 -19 
-4 -18 
-4 -17 
-4 -16 
-4 -15 
-4 -14 
-4 -13 
-4 -12 
-4 -11 
-4 -10 
-4 -9 
-4 -8 
-4 -7 
-4 -6 
-3 -5 
-2 -4 
-4 -50 
-4 -49 
-4 -48 
-4 -47 
-4 -46 
-4 -45 
-4 -44 
-4 -43 
-4 -42 
-4 -41 
-4 -40 
-4 -39 
-4 -38 
-4 -37 
-4 -36 
-4 -35 
-4 -34 
-3 -32 
-3 -31 
-3 -30 
-3 -29 
-3 -28 
-3 -27 
-3 -26 
-3 -25 
-3 -24 
-3 -23 
-3 -22 
-3 -21 
-3 -20 
-3 -19 
-3 -18 
-3 -17 
-3 -16 
-3 -15 
-3 -14 
-3 -13 
-3 -12 
-3 -11 
-3 -10 
-3 -9 
-3 -8 
-3 -7 


==> results/g2p31_2.txt <==
-3 -50 
-3 -49 
-3 -48 
-3 -47 
-3 -46 
-3 -45 
-3 -44 
-3 -43 
-3 -42 
-3 -41 
-3 -40 
-3 -39 
-3 -38 
-3 -37 
-3 -36 
-3 -35 
-3 -34 
-3 -33 
-2 -31 
-2 -30 
-2 -29 
-2 -28 
-2 -27 
-2 -26 
-2 -25 
-2 -24 
-2 -23 
-2 -22 
-2 -21 
-2 -20 
-2 -19 
-2 -18 
-2 -17 
-2 -16 
-2 -15 
-2 -14 
-2 -13 
-2 -12 
-2 -11 
-2 -10 
-2 -9 
-2 -8 
-2 -7 
-3 -6 
-2 -6 
-2 -5 
-1 -3 


==> results/g2p31_psmall.txt <==
0 0 
0 -1 
0 -2 
0 -3 
0 -4 
0 -5 
0 -6 
0 -7 
0 -8 
0 -9 
0 -10 
0 -11 
0 -12 
0 -13 
-1 -1 
-1 -2 
-1 -3 
-1 -4 
-1 -5 
-1 -6 
-1 -7 
-1 -8 
-1 -9 
-1 -10 
-1 -11 
-1 -12 
-1 -13 
-2 -2 
-2 -3 
-2 -4 
-2 -5 
-2 -6 
-2 -7 
-2 -8 
-2 -9 
-2 -10 
-2 -11 
-2 -12 
-2 -13 
-3 -3 
-3 -4 
-3 -5 
-3 -6 
-3 -7 
-3 -8 
-3 -9 
-3 -10 
-3 -11 
-3 -12 
-3 -13 
-4 -4 
-4 -5 
-4 -6 
-4 -7 
-4 -8 
-4 -9 
-4 -10 
-4 -11 
-4 -12 
-4 -13 
-5 -5 
-5 -6 
-5 -7 
-5 -8 
-5 -9 
-5 -10 
-5 -11 
-5 -12 
-5 -13 
-6 -6 
-6 -7 
-6 -8 
-6 -9 
-6 -10 
-6 -11 
-6 -12 
-6 -13 
-7 -7 
-7 -8 
-7 -9 
-7 -10 
-7 -11 
-7 -12 
-7 -13 
-8 -8 
-8 -9 
-8 -10 
-8 -11 
-8 -12 
-8 -13 
-9 -9 
-9 -10 
-9 -11 
-9 -12 
-9 -13 
-10 -10 
-10 -11 
-10 -12 
-10 -13 
-11 -11 
-11 -12 
-11 -13 
-12 -12 
-12 -13 
-13 -13 


==> results/g2p5_0.txt <==
-32 -50 
-31 -50 
-30 -50 
-29 -50 
-28 -50 
-27 -50 
-26 -50 
-25 -50 
-24 -50 
-23 -50 
-22 -50 
-21 -50 
-20 -50 
-19 -50 
-18 -50 
-17 -50 
-16 -50 
-32 -49 
-31 -49 
-30 -49 
-29 -49 
-28 -49 
-27 -49 
-26 -49 
-25 -49 
-24 -49 
-23 -49 
-22 -49 
-21 -49 
-20 -49 
-19 -49 
-18 -49 
-17 -49 
-16 -49 
-31 -48 
-30 -48 
-29 -48 
-28 -48 
-27 -48 
-26 -48 
-25 -48 
-24 -48 
-23 -48 
-22 -48 
-21 -48 
-20 -48 
-19 -48 
-18 -48 
-17 -48 
-16 -48 
-31 -47 
-30 -47 
-29 -47 
-28 -47 
-27 -47 
-26 -47 
-25 -47 
-24 -47 
-23 -47 
-22 -47 
-21 -47 
-20 -47 
-19 -47 
-18 -47 
-17 -47 
-16 -47 
-30 -46 
-29 -46 
-28 -46 
-27 -46 
-26 -46 
-25 -46 
-24 -46 
-23 -46 
-22 -46 
-21 -46 
-20 -46 
-19 -46 
-18 -46 
-17 -46 
-16 -46 
-15 -46 
-29 -45 
-28 -45 
-27 -45 
-26 -45 
-25 -45 
-24 -45 
-23 -45 
-22 -45 
-21 -45 
-20 -45 
-19 -45 
-18 -45 
-17 -45 
-16 -45 
-15 -45 
-29 -44 
-28 -44 
-27 -44 
-26 -44 
-25 -44 
-24 -44 
-23 -44 
-22 -44 
-21 -44 
-20 -44 
-19 -44 
-18 -44 
-17 -44 
-16 -44 
-15 -44 
-28 -43 
-27 -43 
-26 -43 
-25 -43 
-24 -43 
-23 -43 
-22 -43 
-21 -43 
-20 -43 
-19 -43 
-18 -43 
-17 -43 
-16 -43 
-15 -43 
-28 -42 
-27 -42 
-26 -42 
-25 -42 
-24 -42 
-23 -42 
-22 -42 
-21 -42 
-20 -42 
-19 -42 
-18 -42 
-17 -42 
-16 -42 
-15 -42 
-14 -42 
-27 -41 
-26 -41 
-25 -41 
-24 -41 
-23 -41 
-22 -41 
-21 -41 
-20 -41 
-19 -41 
-18 -41 
-17 -41 
-16 -41 
-15 -41 
-14 -41 
-26 -40 
-25 -40 
-24 -40 
-23 -40 
-22 -40 
-21 -40 
-20 -40 
-19 -40 
-18 -40 
-17 -40 
-16 -40 
-15 -40 
-14 -40 
-26 -39 
-25 -39 
-24 -39 
-23 -39 
-22 -39 
-21 -39 
-20 -39 
-19 -39 
-18 -39 
-17 -39 
-16 -39 
-15 -39 
-14 -39 
-25 -38 
-24 -38 
-23 -38 
-22 -38 
-21 -38 
-20 -38 
-19 -38 
-18 -38 
-17 -38 
-16 -38 
-15 -38 
-14 -38 
-13 -38 
-25 -37 
-24 -37 
-23 -37 
-22 -37 
-21 -37 
-20 -37 
-19 -37 
-18 -37 
-17 -37 
-16 -37 
-15 -37 
-14 -37 
-13 -37 
-24 -36 
-23 -36 
-22 -36 
-21 -36 
-20 -36 
-19 -36 
-18 -36 
-17 -36 
-16 -36 
-15 -36 
-14 -36 
-13 -36 
-23 -35 
-22 -35 
-21 -35 
-20 -35 
-19 -35 
-18 -35 
-17 -35 
-16 -35 
-15 -35 
-14 -35 
-13 -35 
-23 -34 
-22 -34 
-21 -34 
-20 -34 
-19 -34 
-18 -34 
-17 -34 
-16 -34 
-15 -34 
-14 -34 
-13 -34 
-12 -34 
-22 -33 
-21 -33 
-20 -33 
-19 -33 
-18 -33 
-17 -33 
-16 -33 
-15 -33 
-14 -33 
-13 -33 
-12 -33 
-22 -32 
-21 -32 
-20 -32 
-19 -32 
-18 -32 
-17 -32 
-16 -32 
-15 -32 
-14 -32 
-13 -32 
-12 -32 
-21 -31 
-20 -31 
-19 -31 
-18 -31 
-17 -31 
-16 -31 
-15 -31 
-14 -31 
-13 -31 
-12 -31 
-20 -30 
-19 -30 
-18 -30 
-17 -30 
-16 -30 
-15 -30 
-14 -30 
-13 -30 
-12 -30 
-11 -30 
-20 -29 
-19 -29 
-18 -29 
-17 -29 
-16 -29 
-15 -29 
-14 -29 
-13 -29 
-12 -29 
-11 -29 
-19 -28 
-18 -28 
-17 -28 
-16 -28 
-15 -28 
-14 -28 
-13 -28 
-12 -28 
-11 -28 
-19 -27 
-18 -27 
-17 -27 
-16 -27 
-15 -27 
-14 -27 
-13 -27 
-12 -27 
-11 -27 
-18 -26 
-17 -26 
-16 -26 
-15 -26 
-14 -26 
-13 -26 
-12 -26 
-11 -26 
-10 -26 
-17 -25 
-16 -25 
-15 -25 
-14 -25 
-13 -25 
-12 -25 
-11 -25 
-10 -25 
-17 -24 
-16 -24 
-15 -24 
-14 -24 
-13 -24 
-12 -24 
-11 -24 
-10 -24 
-16 -23 
-15 -23 
-14 -23 
-13 -23 
-12 -23 
-11 -23 
-10 -23 
-16 -22 
-15 -22 
-14 -22 
-13 -22 
-12 -22 
-11 -22 
-10 -22 
-9 -22 
-15 -21 
-14 -21 
-13 -21 
-12 -21 
-11 -21 
-10 -21 
-9 -21 
-14 -20 
-13 -20 
-12 -20 
-11 -20 
-10 -20 
-9 -20 
-14 -19 
-13 -19 
-12 -19 
-11 -19 
-10 -19 
-9 -19 
-13 -18 
-12 -18 
-11 -18 
-10 -18 
-9 -18 
-8 -18 
-13 -17 
-12 -17 
-11 -17 
-10 -17 
-9 -17 
-8 -17 
-12 -16 
-11 -16 
-10 -16 
-9 -16 
-8 -16 
-11 -15 
-10 -15 
-9 -15 
-8 -15 
-11 -14 
-10 -14 
-9 -14 
-8 -14 
-7 -14 
-10 -13 
-9 -13 
-8 -13 
-7 -13 
-10 -12 
-9 -12 
-8 -12 
-7 -12 
-9 -11 
-8 -11 
-7 -11 
-8 -10 
-7 -10 
-6 -10 
-8 -9 
-7 -9 
-6 -9 
-7 -8 
-6 -8 
-7 -7 
-6 -7 
-6 -6 
-5 -6 
-5 -5 
-50 -50 
-49 -49 
-48 -48 
-47 -47 
-46 -46 
-45 -45 
-44 -44 
-43 -43 
-42 -42 
-41 -41 
-40 -40 
-39 -39 
-38 -38 
-37 -37 
-36 -36 
-35 -35 
-34 -34 
-33 -33 
-32 -32 
-31 -31 
-30 -30 
-29 -29 
-28 -28 
-27 -27 
-26 -26 
-25 -25 
-24 -24 
-23 -23 
-22 -22 
-21 -21 
-20 -20 
-19 -19 
-18 -18 
-17 -17 
-16 -16 
-15 -15 
-14 -14 
-13 -13 
-12 -12 
-11 -11 
-10 -10 
-9 -9 
-8 -8 
-4 -4 


==> results/g2p5_1.txt <==
-15 -50 
-15 -49 
-15 -48 
-15 -47 
-14 -47 
-14 -46 
-14 -45 
-14 -44 
-14 -43 
-13 -43 
-13 -42 
-13 -41 
-13 -40 
-13 -39 
-12 -39 
-12 -38 
-12 -37 
-12 -36 
-12 -35 
-11 -35 
-11 -34 
-11 -33 
-11 -32 
-11 -31 
-10 -31 
-10 -30 
-10 -29 
-10 -28 
-10 -27 
-9 -27 
-9 -26 
-9 -25 
-9 -24 
-9 -23 
-8 -23 
-8 -22 
-8 -21 
-8 -20 
-8 -19 
-7 -19 
-7 -18 
-7 -17 
-7 -16 
-7 -15 
-6 -15 
-6 -14 
-6 -13 
-6 -12 
-6 -11 
-5 -11 
-5 -10 
-5 -9 
-5 -8 
-5 -7 
-4 -7 
-4 -6 
-48 -50 
-47 -49 
-46 -48 
-45 -47 
-44 -46 
-43 -45 
-42 -44 
-41 -43 
-40 -42 
-39 -41 
-38 -40 
-37 -39 
-36 -38 
-35 -37 
-34 -36 
-33 -35 
-32 -34 
-31 -33 
-30 -32 
-29 -31 
-28 -30 
-27 -29 
-26 -28 
-25 -27 
-24 -26 
-23 -25 
-22 -24 
-21 -23 
-20 -22 
-19 -21 
-18 -20 
-17 -19 
-16 -18 
-15 -17 
-14 -16 
-13 -15 
-12 -14 
-11 -13 
-3 -5 
-2 -4 
-14 -50 
-14 -49 
-14 -48 
-13 -46 
-13 -45 
-13 -44 
-12 -42 
-12 -41 
-12 -40 
-11 -38 
-11 -37 
-11 -36 
-10 -34 
-10 -33 
-10 -32 
-9 -30 
-9 -29 
-9 -28 
-8 -26 
-8 -25 
-8 -24 
-7 -22 
-7 -21 
-7 -20 
-6 -18 
-6 -17 
-6 -16 
-5 -14 
-5 -13 
-5 -12 
-4 -10 
-4 -9 
-4 -8 


==> results/g2p5_2.txt <==
-13 -49 
-13 -48 
-13 -47 
-12 -45 
-12 -44 
-12 -43 
-11 -41 
-11 -40 
-11 -39 
-10 -37 
-10 -36 
-10 -35 
-9 -33 
-9 -32 
-9 -31 
-8 -29 
-8 -28 
-8 -27 
-7 -25 
-7 -24 
-7 -23 
-6 -21 
-6 -20 
-6 -19 
-5 -17 
-5 -16 
-5 -15 
-4 -13 
-4 -12 
-4 -11 
-3 -9 
-3 -8 
-3 -7 
-3 -6 
-2 -5 
-1 -3 


==> results/g2p5_psmall.txt <==
0 0 


==> results/g2p7_0.txt <==
-38 -50 
-37 -50 
-36 -50 
-35 -50 
-34 -50 
-33 -50 
-32 -50 
-31 -50 
-30 -50 
-29 -50 
-28 -50 
-27 -50 
-26 -50 
-25 -50 
-24 -50 
-23 -50 
-22 -50 
-21 -50 
-20 -50 
-19 -50 
-18 -50 
-17 -50 
-16 -50 
-15 -50 
-14 -50 
-13 -50 
-12 -50 
-37 -49 
-36 -49 
-35 -49 
-34 -49 
-33 -49 
-32 -49 
-31 -49 
-30 -49 
-29 -49 
-28 -49 
-27 -49 
-26 -49 
-25 -49 
-24 -49 
-23 -49 
-22 -49 
-21 -49 
-20 -49 
-19 -49 
-18 -49 
-17 -49 
-16 -49 
-15 -49 
-14 -49 
-13 -49 
-12 -49 
-36 -48 
-35 -48 
-34 -48 
-33 -48 
-32 -48 
-31 -48 
-30 -48 
-29 -48 
-28 -48 
-27 -48 
-26 -48 
-25 -48 
-24 -48 
-23 -48 
-22 -48 
-21 -48 
-20 -48 
-19 -48 
-18 -48 
-17 -48 
-16 -48 
-15 -48 
-14 -48 
-13 -48 
-12 -48 
-36 -47 
-35 -47 
-34 -47 
-33 -47 
-32 -47 
-31 -47 
-30 -47 
-29 -47 
-28 -47 
-27 -47 
-26 -47 
-25 -47 
-24 -47 
-23 -47 
-22 -47 
-21 -47 
-20 -47 
-19 -47 
-18 -47 
-17 -47 
-16 -47 
-15 -47 
-14 -47 
-13 -47 
-12 -47 
-35 -46 
-34 -46 
-33 -46 
-32 -46 
-31 -46 
-30 -46 
-29 -46 
-28 -46 
-27 -46 
-26 -46 
-25 -46 
-24 -46 
-23 -46 
-22 -46 
-21 -46 
-20 -46 
-19 -46 
-18 -46 
-17 -46 
-16 -46 
-15 -46 
-14 -46 
-13 -46 
-12 -46 
-34 -45 
-33 -45 
-32 -45 
-31 -45 
-30 -45 
-29 -45 
-28 -45 
-27 -45 
-26 -45 
-25 -45 
-24 -45 
-23 -45 
-22 -45 
-21 -45 
-20 -45 
-19 -45 
-18 -45 
-17 -45 
-16 -45 
-15 -45 
-14 -45 
-13 -45 
-12 -45 
-34 -44 
-33 -44 
-32 -44 
-31 -44 
-30 -44 
-29 -44 
-28 -44 
-27 -44 
-26 -44 
-25 -44 
-24 -44 
-23 -44 
-22 -44 
-21 -44 
-20 -44 
-19 -44 
-18 -44 
-17 -44 
-16 -44 
-15 -44 
-14 -44 
-13 -44 
-12 -44 
-11 -44 
-33 -43 
-32 -43 
-31 -43 
-30 -43 
-29 -43 
-28 -43 
-27 -43 
-26 -43 
-25 -43 
-24 -43 
-23 -43 
-22 -43 
-21 -43 
-20 -43 
-19 -43 
-18 -43 
-17 -43 
-16 -43 
-15 -43 
-14 -43 
-13 -43 
-12 -43 
-11 -43 
-32 -42 
-31 -42 
-30 -42 
-29 -42 
-28 -42 
-27 -42 
-26 -42 
-25 -42 
-24 -42 
-23 -42 
-22 -42 
-21 -42 
-20 -42 
-19 -42 
-18 -42 
-17 -42 
-16 -42 
-15 -42 
-14 -42 
-13 -42 
-12 -42 
-11 -42 
-31 -41 
-30 -41 
-29 -41 
-28 -41 
-27 -41 
-26 -41 
-25 -41 
-24 -41 
-23 -41 
-22 -41 
-21 -41 
-20 -41 
-19 -41 
-18 -41 
-17 -41 
-16 -41 
-15 -41 
-14 -41 
-13 -41 
-12 -41 
-11 -41 
-31 -40 
-30 -40 
-29 -40 
-28 -40 
-27 -40 
-26 -40 
-25 -40 
-24 -40 
-23 -40 
-22 -40 
-21 -40 
-20 -40 
-19 -40 
-18 -40 
-17 -40 
-16 -40 
-15 -40 
-14 -40 
-13 -40 
-12 -40 
-11 -40 
-30 -39 
-29 -39 
-28 -39 
-27 -39 
-26 -39 
-25 -39 
-24 -39 
-23 -39 
-22 -39 
-21 -39 
-20 -39 
-19 -39 
-18 -39 
-17 -39 
-16 -39 
-15 -39 
-14 -39 
-13 -39 
-12 -39 
-11 -39 
-29 -38 
-28 -38 
-27 -38 
-26 -38 
-25 -38 
-24 -38 
-23 -38 
-22 -38 
-21 -38 
-20 -38 
-19 -38 
-18 -38 
-17 -38 
-16 -38 
-15 -38 
-14 -38 
-13 -38 
-12 -38 
-11 -38 
-10 -38 
-29 -37 
-28 -37 
-27 -37 
-26 -37 
-25 -37 
-24 -37 
-23 -37 
-22 -37 
-21 -37 
-20 -37 
-19 -37 
-18 -37 
-17 -37 
-16 -37 
-15 -37 
-14 -37 
-13 -37 
-12 -37 
-11 -37 
-10 -37 
-28 -36 
-27 -36 
-26 -36 
-25 -36 
-24 -36 
-23 -36 
-22 -36 
-21 -36 
-20 -36 
-19 -36 
-18 -36 
-17 -36 
-16 -36 
-15 -36 
-14 -36 
-13 -36 
-12 -36 
-11 -36 
-10 -36 
-27 -35 
-26 -35 
-25 -35 
-24 -35 
-23 -35 
-22 -35 
-21 -35 
-20 -35 
-19 -35 
-18 -35 
-17 -35 
-16 -35 
-15 -35 
-14 -35 
-13 -35 
-12 -35 
-11 -35 
-10 -35 
-26 -34 
-25 -34 
-24 -34 
-23 -34 
-22 -34 
-21 -34 
-20 -34 
-19 -34 
-18 -34 
-17 -34 
-16 -34 
-15 -34 
-14 -34 
-13 -34 
-12 -34 
-11 -34 
-10 -34 
-26 -33 
-25 -33 
-24 -33 
-23 -33 
-22 -33 
-21 -33 
-20 -33 
-19 -33 
-18 -33 
-17 -33 
-16 -33 
-15 -33 
-14 -33 
-13 -33 
-12 -33 
-11 -33 
-10 -33 
-25 -32 
-24 -32 
-23 -32 
-22 -32 
-21 -32 
-20 -32 
-19 -32 
-18 -32 
-17 -32 
-16 -32 
-15 -32 
-14 -32 
-13 -32 
-12 -32 
-11 -32 
-10 -32 
-9 -32 
-24 -31 
-23 -31 
-22 -31 
-21 -31 
-20 -31 
-19 -31 
-18 -31 
-17 -31 
-16 -31 
-15 -31 
-14 -31 
-13 -31 
-12 -31 
-11 -31 
-10 -31 
-9 -31 
-24 -30 
-23 -30 
-22 -30 
-21 -30 
-20 -30 
-19 -30 
-18 -30 
-17 -30 
-16 -30 
-15 -30 
-14 -30 
-13 -30 
-12 -30 
-11 -30 
-10 -30 
-9 -30 
-23 -29 
-22 -29 
-21 -29 
-20 -29 
-19 -29 
-18 -29 
-17 -29 
-16 -29 
-15 -29 
-14 -29 
-13 -29 
-12 -29 
-11 -29 
-10 -29 
-9 -29 
-22 -28 
-21 -28 
-20 -28 
-19 -28 
-18 -28 
-17 -28 
-16 -28 
-15 -28 
-14 -28 
-13 -28 
-12 -28 
-11 -28 
-10 -28 
-9 -28 
-21 -27 
-20 -27 
-19 -27 
-18 -27 
-17 -27 
-16 -27 
-15 -27 
-14 -27 
-13 -27 
-12 -27 
-11 -27 
-10 -27 
-9 -27 
-21 -26 
-20 -26 
-19 -26 
-18 -26 
-17 -26 
-16 -26 
-15 -26 
-14 -26 
-13 -26 
-12 -26 
-11 -26 
-10 -26 
-9 -26 
-8 -26 
-20 -25 
-19 -25 
-18 -25 
-17 -25 
-16 -25 
-15 -25 
-14 -25 
-13 -25 
-12 -25 
-11 -25 
-10 -25 
-9 -25 
-8 -25 
-19 -24 
-18 -24 
-17 -24 
-16 -24 
-15 -24 
-14 -24 
-13 -24 
-12 -24 
-11 -24 
-10 -24 
-9 -24 
-8 -24 
-19 -23 
-18 -23 
-17 -23 
-16 -23 
-15 -23 
-14 -23 
-13 -23 
-12 -23 
-11 -23 
-10 -23 
-9 -23 
-8 -23 
-18 -22 
-17 -22 
-16 -22 
-15 -22 
-14 -22 
-13 -22 
-12 -22 
-11 -22 
-10 -22 
-9 -22 
-8 -22 
-17 -21 
-16 -21 
-15 -21 
-14 -21 
-13 -21 
-12 -21 
-11 -21 
-10 -21 
-9 -21 
-8 -21 
-16 -20 
-15 -20 
-14 -20 
-13 -20 
-12 -20 
-11 -20 
-10 -20 
-9 -20 
-8 -20 
-7 -20 
-16 -19 
-15 -19 
-14 -19 
-13 -19 
-12 -19 
-11 -19 
-10 -19 
-9 -19 
-8 -19 
-7 -19 
-15 -18 
-14 -18 
-13 -18 
-12 -18 
-11 -18 
-10 -18 
-9 -18 
-8 -18 
-7 -18 
-14 -17 
-13 -17 
-12 -17 
-11 -17 
-10 -17 
-9 -17 
-8 -17 
-7 -17 
-14 -16 
-13 -16 
-12 -16 
-11 -16 
-10 -16 
-9 -16 
-8 -16 
-7 -16 
-13 -15 
-12 -15 
-11 -15 
-10 -15 
-9 -15 
-8 -15 
-7 -15 
-12 -14 
-11 -14 
-10 -14 
-9 -14 
-8 -14 
-7 -14 
-6 -14 
-11 -13 
-10 -13 
-9 -13 
-8 -13 
-7 -13 
-6 -13 
-11 -12 
-10 -12 
-9 -12 
-8 -12 
-7 -12 
-6 -12 
-10 -11 
-9 -11 
-8 -11 
-7 -11 
-6 -11 
-9 -10 
-8 -10 
-7 -10 
-6 -10 
-9 -9 
-8 -9 
-7 -9 
-6 -9 
-8 -8 
-7 -8 
-6 -8 
-5 -8 
-7 -7 
-6 -7 
-5 -7 
-6 -6 
-5 -6 
-5 -5 
-50 -50 
-49 -49 
-48 -48 
-47 -47 
-46 -46 
-45 -45 
-44 -44 
-43 -43 
-42 -42 
-41 -41 
-40 -40 
-39 -39 
-38 -38 
-37 -37 
-36 -36 
-35 -35 
-34 -34 
-33 -33 
-32 -32 
-31 -31 
-30 -30 
-29 -29 
-28 -28 
-27 -27 
-26 -26 
-25 -25 
-24 -24 
-23 -23 
-22 -22 
-21 -21 
-20 -20 
-19 -19 
-18 -18 
-17 -17 
-16 -16 
-15 -15 
-14 -14 
-13 -13 
-12 -12 
-11 -11 
-10 -10 
-4 -4 


==> results/g2p7_1.txt <==
-11 -50 
-11 -49 
-11 -48 
-11 -47 
-11 -46 
-11 -45 
-10 -45 
-10 -44 
-10 -43 
-10 -42 
-10 -41 
-10 -40 
-10 -39 
-9 -39 
-9 -38 
-9 -37 
-9 -36 
-9 -35 
-9 -34 
-9 -33 
-8 -33 
-8 -32 
-8 -31 
-8 -30 
-8 -29 
-8 -28 
-8 -27 
-7 -27 
-7 -26 
-7 -25 
-7 -24 
-7 -23 
-7 -22 
-7 -21 
-6 -21 
-6 -20 
-6 -19 
-6 -18 
-6 -17 
-6 -16 
-6 -15 
-5 -15 
-5 -14 
-5 -13 
-5 -12 
-5 -11 
-5 -10 
-5 -9 
-4 -9 
-4 -8 
-4 -7 
-4 -6 
-48 -50 
-47 -49 
-46 -48 
-45 -47 
-44 -46 
-43 -45 
-42 -44 
-41 -43 
-40 -42 
-39 -41 
-38 -40 
-37 -39 
-36 -38 
-35 -37 
-34 -36 
-33 -35 
-32 -34 
-31 -33 
-30 -32 
-29 -31 
-28 -30 
-27 -29 
-26 -28 
-25 -27 
-24 -26 
-23 -25 
-22 -24 
-21 -23 
-20 -22 
-19 -21 
-18 -20 
-17 -19 
-16 -18 
-15 -17 
-3 -5 
-2 -4 
-10 -50 
-10 -49 
-10 -48 
-10 -47 
-10 -46 
-9 -44 
-9 -43 
-9 -42 
-9 -41 
-9 -40 
-8 -38 
-8 -37 
-8 -36 
-8 -35 
-8 -34 
-7 -32 
-7 -31 
-7 -30 
-7 -29 
-7 -28 
-6 -26 
-6 -25 
-6 -24 
-6 -23 
-6 -22 
-5 -20 
-5 -19 
-5 -18 
-5 -17 
-5 -16 
-4 -14 
-4 -13 
-4 -12 
-4 -11 
-4 -10 
-3 -8 
-3 -7 


==> results/g2p7_2.txt <==
-9 -49 
-9 -48 
-9 -47 
-9 -46 
-9 -45 
-8 -43 
-8 -42 
-8 -41 
-8 -40 
-8 -39 
-7 -37 
-7 -36 
-7 -35 
-7 -34 
-7 -33 
-6 -31 
-6 -30 
-6 -29 
-6 -28 
-6 -27 
-5 -25 
-5 -24 
-5 -23 
-5 -22 
-5 -21 
-4 -19 
-4 -18 
-4 -17 
-4 -16 
-4 -15 
-3 -13 
-3 -12 
-3 -11 
-3 -10 
-3 -9 
-2 -7 
-3 -6 
-2 -6 
-2 -5 
-1 -3 


==> results/g2p7_psmall.txt <==
0 0 
0 -1 
-1 -1 


==> results/g3p11_0.txt <==
-25 -25 -25 
-24 -24 -24 
-23 -25 -25 
-23 -23 -25 
-23 -23 -24 
-23 -23 -23 
-22 -25 -25 
-22 -24 -24 
-22 -23 -23 
-22 -22 -25 
-22 -22 -24 
-22 -22 -23 
-22 -22 -22 
-21 -25 -25 
-21 -24 -24 
-21 -23 -23 
-21 -22 -22 
-21 -21 -25 
-21 -21 -24 
-21 -21 -23 
-21 -21 -22 
-21 -21 -21 
-20 -25 -25 
-20 -24 -24 
-20 -23 -23 
-20 -22 -24 
-20 -22 -22 
-20 -21 -21 
-20 -20 -25 
-20 -20 -24 
-20 -20 -23 
-20 -20 -22 
-20 -20 -21 
-20 -20 -20 
-19 -25 -25 
-19 -24 -24 
-19 -23 -23 
-19 -22 -25 
-19 -22 -24 
-19 -22 -22 
-19 -21 -25 
-19 -21 -24 
-19 -21 -23 
-19 -21 -21 
-19 -20 -20 
-19 -19 -25 
-19 -19 -24 
-19 -19 -23 
-19 -19 -22 
-19 -19 -21 
-19 -19 -20 
-19 -19 -19 
-18 -25 -25 
-18 -24 -24 
-18 -23 -23 
-18 -22 -25 
-18 -22 -24 
-18 -22 -22 
-18 -21 -25 
-18 -21 -24 
-18 -21 -23 
-18 -21 -21 
-18 -20 -25 
-18 -20 -24 
-18 -20 -23 
-18 -20 -22 
-18 -20 -20 
-18 -19 -19 
-18 -18 -25 
-18 -18 -24 
-18 -18 -23 
-18 -18 -22 
-18 -18 -21 
-18 -18 -20 
-18 -18 -19 
-18 -18 -18 
-17 -25 -25 
-17 -24 -24 
-17 -23 -23 
-17 -22 -25 
-17 -22 -24 
-17 -22 -22 
-17 -21 -25 
-17 -21 -24 
-17 -21 -23 
-17 -21 -21 
-17 -20 -25 
-17 -20 -24 
-17 -20 -23 
-17 -20 -22 
-17 -20 -20 
-17 -19 -25 
-17 -19 -24 
-17 -19 -23 
-17 -19 -22 
-17 -19 -21 
-17 -19 -19 
-17 -18 -18 
-17 -17 -25 
-17 -17 -24 
-17 -17 -23 
-17 -17 -22 
-17 -17 -21 
-17 -17 -20 
-17 -17 -19 
-17 -17 -18 
-17 -17 -17 
-16 -25 -25 
-16 -24 -24 
-16 -23 -23 
-16 -22 -25 
-16 -22 -24 
-16 -22 -22 
-16 -21 -25 
-16 -21 -24 
-16 -21 -23 
-16 -21 -21 
-16 -20 -25 
-16 -20 -24 
-16 -20 -23 
-16 -20 -22 
-16 -20 -20 
-16 -19 -25 
-16 -19 -24 
-16 -19 -23 
-16 -19 -22 
-16 -19 -21 
-16 -19 -19 
-16 -18 -25 
-16 -18 -24 
-16 -18 -23 
-16 -18 -22 
-16 -18 -21 
-16 -18 -20 
-16 -18 -18 
-16 -17 -19 
-16 -17 -18 
-16 -17 -17 
-16 -16 -25 
-16 -16 -24 
-16 -16 -23 
-16 -16 -22 
-16 -16 -21 
-16 -16 -20 
-16 -16 -19 
-16 -16 -18 
-16 -16 -17 
-16 -16 -16 
-15 -25 -25 
-15 -24 -24 
-15 -23 -23 
-15 -22 -25 
-15 -22 -24 
-15 -22 -22 
-15 -21 -25 
-15 -21 -24 
-15 -21 -23 
-15 -21 -21 
-15 -20 -25 
-15 -20 -24 
-15 -20 -23 
-15 -20 -22 
-15 -20 -20 
-15 -19 -25 
-15 -19 -24 
-15 -19 -23 
-15 -19 -22 
-15 -19 -21 
-15 -19 -19 
-15 -18 -25 
-15 -18 -24 
-15 -18 -23 
-15 -18 -22 
-15 -18 -21 
-15 -18 -20 
-15 -18 -18 
-15 -17 -25 
-15 -17 -24 
-15 -17 -23 
-15 -17 -22 
-15 -17 -21 
-15 -17 -20 
-15 -17 -19 
-15 -17 -18 
-15 -17 -17 
-15 -16 -20 
-15 -16 -19 
-15 -16 -18 
-15 -16 -17 
-15 -16 -16 
-15 -15 -25 
-15 -15 -24 
-15 -15 -23 
-15 -15 -22 
-15 -15 -21 
-15 -15 -20 
-15 -15 -19 
-15 -15 -18 
-15 -15 -17 
-15 -15 -16 
-15 -15 -15 
-14 -25 -25 
-14 -24 -24 
-14 -23 -23 
-14 -22 -25 
-14 -22 -24 
-14 -22 -22 
-14 -21 -25 
-14 -21 -24 
-14 -21 -23 
-14 -21 -21 
-14 -20 -25 
-14 -20 -24 
-14 -20 -23 
-14 -20 -22 
-14 -20 -20 
-14 -19 -25 
-14 -19 -24 
-14 -19 -23 
-14 -19 -22 
-14 -19 -21 
-14 -19 -19 
-14 -18 -25 
-14 -18 -24 
-14 -18 -23 
-14 -18 -22 
-14 -18 -21 
-14 -18 -20 
-14 -18 -18 
-14 -17 -25 
-14 -17 -24 
-14 -17 -23 
-14 -17 -22 
-14 -17 -21 
-14 -17 -20 
-14 -17 -19 
-14 -17 -18 
-14 -17 -17 
-14 -16 -25 
-14 -16 -24 
-14 -16 -23 
-14 -16 -22 
-14 -16 -21 
-14 -16 -20 
-14 -16 -19 
-14 -16 -18 
-14 -16 -17 
-14 -16 -16 
-14 -15 -21 
-14 -15 -20 
-14 -15 -19 
-14 -15 -18 
-14 -15 -17 
-14 -15 -16 
-14 -15 -15 
-14 -14 -25 
-14 -14 -24 
-14 -14 -23 
-14 -14 -22 
-14 -14 -21 
-14 -14 -20 
-14 -14 -19 
-14 -14 -18 
-14 -14 -17 
-14 -14 -16 
-14 -14 -15 
-14 -14 -14 
-13 -25 -25 
-13 -24 -24 
-13 -23 -23 
-13 -22 -25 
-13 -22 -24 
-13 -22 -22 
-13 -21 -25 
-13 -21 -24 
-13 -21 -23 
-13 -21 -21 
-13 -20 -25 
-13 -20 -24 
-13 -20 -23 
-13 -20 -22 
-13 -20 -20 
-13 -19 -25 
-13 -19 -24 
-13 -19 -23 
-13 -19 -22 
-13 -19 -21 
-13 -19 -19 
-13 -18 -25 
-13 -18 -24 
-13 -18 -23 
-13 -18 -22 
-13 -18 -21 
-13 -18 -20 
-13 -18 -18 
-13 -17 -25 
-13 -17 -24 
-13 -17 -23 
-13 -17 -22 
-13 -17 -21 
-13 -17 -20 
-13 -17 -19 
-13 -17 -18 
-13 -17 -17 
-13 -16 -25 
-13 -16 -24 
-13 -16 -23 
-13 -16 -22 
-13 -16 -21 
-13 -16 -20 
-13 -16 -19 
-13 -16 -18 
-13 -16 -17 
-13 -16 -16 
-13 -15 -25 
-13 -15 -24 
-13 -15 -23 
-13 -15 -22 
-13 -15 -21 
-13 -15 -20 
-13 -15 -19 
-13 -15 -18 
-13 -15 -17 
-13 -15 -16 
-13 -15 -15 
-13 -14 -22 
-13 -14 -21 
-13 -14 -20 
-13 -14 -19 
-13 -14 -18 
-13 -14 -17 
-13 -14 -16 
-13 -14 -15 
-13 -14 -14 
-13 -13 -25 
-13 -13 -24 
-13 -13 -23 
-13 -13 -22 
-13 -13 -21 
-13 -13 -20 
-13 -13 -19 
-13 -13 -18 
-13 -13 -17 
-13 -13 -16 
-13 -13 -15 
-13 -13 -14 
-13 -13 -13 
-12 -25 -25 
-12 -24 -24 
-12 -23 -23 
-12 -22 -25 
-12 -22 -24 
-12 -22 -22 
-12 -21 -25 
-12 -21 -24 
-12 -21 -23 
-12 -21 -21 
-12 -20 -25 
-12 -20 -24 
-12 -20 -23 
-12 -20 -22 
-12 -20 -20 
-12 -19 -25 
-12 -19 -24 
-12 -19 -23 
-12 -19 -22 
-12 -19 -21 
-12 -19 -19 
-12 -18 -25 
-12 -18 -24 
-12 -18 -23 
-12 -18 -22 
-12 -18 -21 
-12 -18 -20 
-12 -18 -18 
-12 -17 -25 
-12 -17 -24 
-12 -17 -23 
-12 -17 -22 
-12 -17 -21 
-12 -17 -20 
-12 -17 -19 
-12 -17 -18 
-12 -17 -17 
-12 -16 -25 
-12 -16 -24 
-12 -16 -23 
-12 -16 -22 
-12 -16 -21 
-12 -16 -20 
-12 -16 -19 
-12 -16 -18 
-12 -16 -17 
-12 -16 -16 
-12 -15 -25 
-12 -15 -24 
-12 -15 -23 
-12 -15 -22 
-12 -15 -21 
-12 -15 -20 
-12 -15 -19 
-12 -15 -18 
-12 -15 -17 
-12 -15 -16 
-12 -15 -15 
-12 -14 -25 
-12 -14 -24 
-12 -14 -23 
-12 -14 -22 
-12 -14 -21 
-12 -14 -20 
-12 -14 -19 
-12 -14 -18 
-12 -14 -17 
-12 -14 -16 
-12 -14 -15 
-12 -14 -14 
-12 -13 -23 
-12 -13 -22 
-12 -13 -21 
-12 -13 -20 
-12 -13 -19 
-12 -13 -18 
-12 -13 -17 
-12 -13 -16 
-12 -13 -15 
-12 -13 -14 
-12 -13 -13 
-12 -12 -25 
-12 -12 -24 
-12 -12 -23 
-12 -12 -22 
-12 -12 -21 
-12 -12 -20 
-12 -12 -19 
-12 -12 -18 
-12 -12 -17 
-12 -12 -16 
-12 -12 -15 
-12 -12 -14 
-12 -12 -13 
-12 -12 -12 
-11 -25 -25 
-11 -24 -24 
-11 -23 -23 
-11 -22 -25 
-11 -22 -24 
-11 -22 -22 
-11 -21 -25 
-11 -21 -24 
-11 -21 -23 
-11 -21 -21 
-11 -20 -25 
-11 -20 -24 
-11 -20 -23 
-11 -20 -22 
-11 -20 -20 
-11 -19 -25 
-11 -19 -24 
-11 -19 -23 
-11 -19 -22 
-11 -19 -21 
-11 -19 -19 
-11 -18 -25 
-11 -18 -24 
-11 -18 -23 
-11 -18 -22 
-11 -18 -21 
-11 -18 -20 
-11 -18 -18 
-11 -17 -25 
-11 -17 -24 
-11 -17 -23 
-11 -17 -22 
-11 -17 -21 
-11 -17 -20 
-11 -17 -19 
-11 -17 -18 
-11 -17 -17 
-11 -16 -25 
-11 -16 -24 
-11 -16 -23 
-11 -16 -22 
-11 -16 -21 
-11 -16 -20 
-11 -16 -19 
-11 -16 -18 
-11 -16 -17 
-11 -16 -16 
-11 -15 -25 
-11 -15 -24 
-11 -15 -23 
-11 -15 -22 
-11 -15 -21 
-11 -15 -20 
-11 -15 -19 
-11 -15 -18 
-11 -15 -17 
-11 -15 -16 
-11 -15 -15 
-11 -14 -25 
-11 -14 -24 
-11 -14 -23 
-11 -14 -22 
-11 -14 -21 
-11 -14 -20 
-11 -14 -19 
-11 -14 -18 
-11 -14 -17 
-11 -14 -16 
-11 -14 -15 
-11 -14 -14 
-11 -13 -25 
-11 -13 -24 
-11 -13 -23 
-11 -13 -22 
-11 -13 -21 
-11 -13 -20 
-11 -13 -19 
-11 -13 -18 
-11 -13 -17 
-11 -13 -16 
-11 -13 -15 
-11 -13 -14 
-11 -13 -13 
-11 -12 -24 
-11 -12 -23 
-11 -12 -22 
-11 -12 -21 
-11 -12 -20 
-11 -12 -19 
-11 -12 -18 
-11 -12 -17 
-11 -12 -16 
-11 -12 -15 
-11 -12 -14 
-11 -12 -13 
-11 -12 -12 
-11 -11 -25 
-11 -11 -24 
-11 -11 -23 
-11 -11 -22 
-11 -11 -21 
-11 -11 -20 
-11 -11 -19 
-11 -11 -18 
-11 -11 -17 
-11 -11 -16 
-11 -11 -15 
-11 -11 -14 
-11 -11 -13 
-11 -11 -12 
-11 -11 -11 
-10 -25 -25 
-10 -24 -24 
-10 -23 -23 
-10 -22 -25 
-10 -22 -24 
-10 -22 -22 
-10 -21 -25 
-10 -21 -24 
-10 -21 -23 
-10 -21 -21 
-10 -20 -25 
-10 -20 -24 
-10 -20 -23 
-10 -20 -22 
-10 -20 -20 
-10 -19 -25 
-10 -19 -24 
-10 -19 -23 
-10 -19 -22 
-10 -19 -21 
-10 -19 -19 
-10 -18 -25 
-10 -18 -24 
-10 -18 -23 
-10 -18 -22 
-10 -18 -21 
-10 -18 -20 
-10 -18 -18 
-10 -17 -25 
-10 -17 -24 
-10 -17 -23 
-10 -17 -22 
-10 -17 -21 
-10 -17 -20 
-10 -17 -19 
-10 -17 -18 
-10 -17 -17 
-10 -16 -25 
-10 -16 -24 
-10 -16 -23 
-10 -16 -22 
-10 -16 -21 
-10 -16 -20 
-10 -16 -19 
-10 -16 -18 
-10 -16 -17 
-10 -16 -16 
-10 -15 -25 
-10 -15 -24 
-10 -15 -23 
-10 -15 -22 
-10 -15 -21 
-10 -15 -20 
-10 -15 -19 
-10 -15 -18 
-10 -15 -17 
-10 -15 -16 
-10 -15 -15 
-10 -14 -25 
-10 -14 -24 
-10 -14 -23 
-10 -14 -22 
-10 -14 -21 
-10 -14 -20 
-10 -14 -19 
-10 -14 -18 
-10 -14 -17 
-10 -14 -16 
-10 -14 -15 
-10 -14 -14 
-10 -13 -25 
-10 -13 -24 
-10 -13 -23 
-10 -13 -22 
-10 -13 -21 
-10 -13 -20 
-10 -13 -19 
-10 -13 -18 
-10 -13 -17 
-10 -13 -16 
-10 -13 -15 
-10 -13 -14 
-10 -13 -13 
-10 -12 -25 
-10 -12 -24 
-10 -12 -23 
-10 -12 -22 
-10 -12 -21 
-10 -12 -20 
-10 -12 -19 
-10 -12 -18 
-10 -12 -17 
-10 -12 -16 
-10 -12 -15 
-10 -12 -14 
-10 -12 -13 
-10 -12 -12 
-10 -11 -25 
-10 -11 -24 
-10 -11 -23 
-10 -11 -22 
-10 -11 -21 
-10 -11 -20 
-10 -11 -19 
-10 -11 -18 
-10 -11 -17 
-10 -11 -16 
-10 -11 -15 
-10 -11 -14 
-10 -11 -13 
-10 -11 -12 
-10 -11 -11 
-10 -10 -25 
-10 -10 -24 
-10 -10 -23 
-10 -10 -22 
-10 -10 -21 
-10 -10 -20 
-10 -10 -19 
-10 -10 -18 
-10 -10 -17 
-10 -10 -16 
-10 -10 -15 
-10 -10 -14 
-10 -10 -13 
-10 -10 -12 
-10 -10 -11 
-10 -10 -10 
-9 -25 -25 
-9 -24 -24 
-9 -23 -23 
-9 -22 -25 
-9 -22 -24 
-9 -22 -22 
-9 -21 -25 
-9 -21 -24 
-9 -21 -23 
-9 -21 -21 
-9 -20 -25 
-9 -20 -24 
-9 -20 -23 
-9 -20 -22 
-9 -20 -20 
-9 -19 -25 
-9 -19 -24 
-9 -19 -23 
-9 -19 -22 
-9 -19 -21 
-9 -19 -19 
-9 -18 -25 
-9 -18 -24 
-9 -18 -23 
-9 -18 -22 
-9 -18 -21 
-9 -18 -20 
-9 -18 -18 
-9 -17 -25 
-9 -17 -24 
-9 -17 -23 
-9 -17 -22 
-9 -17 -21 
-9 -17 -20 
-9 -17 -19 
-9 -17 -18 
-9 -17 -17 
-9 -16 -25 
-9 -16 -24 
-9 -16 -23 
-9 -16 -22 
-9 -16 -21 
-9 -16 -20 
-9 -16 -19 
-9 -16 -18 
-9 -16 -17 
-9 -16 -16 
-9 -15 -25 
-9 -15 -24 
-9 -15 -23 
-9 -15 -22 
-9 -15 -21 
-9 -15 -20 
-9 -15 -19 
-9 -15 -18 
-9 -15 -17 
-9 -15 -16 
-9 -15 -15 
-9 -14 -25 
-9 -14 -24 
-9 -14 -23 
-9 -14 -22 
-9 -14 -21 
-9 -14 -20 
-9 -14 -19 
-9 -14 -18 
-9 -14 -17 
-9 -14 -16 
-9 -14 -15 
-9 -14 -14 
-9 -13 -25 
-9 -13 -24 
-9 -13 -23 
-9 -13 -22 
-9 -13 -21 
-9 -13 -20 
-9 -13 -19 
-9 -13 -18 
-9 -13 -17 
-9 -13 -16 
-9 -13 -15 
-9 -13 -14 
-9 -13 -13 
-9 -12 -25 
-9 -12 -24 
-9 -12 -23 
-9 -12 -22 
-9 -12 -21 
-9 -12 -20 
-9 -12 -19 
-9 -12 -18 
-9 -12 -17 
-9 -12 -16 
-9 -12 -15 
-9 -12 -14 
-9 -12 -13 
-9 -12 -12 
-9 -11 -25 
-9 -11 -24 
-9 -11 -23 
-9 -11 -22 
-9 -11 -21 
-9 -11 -20 
-9 -11 -19 
-9 -11 -18 
-9 -11 -17 
-9 -11 -16 
-9 -11 -15 
-9 -11 -14 
-9 -11 -13 
-9 -11 -12 
-9 -11 -11 
-9 -10 -25 
-9 -10 -24 
-9 -10 -23 
-9 -10 -22 
-9 -10 -21 
-9 -10 -20 
-9 -10 -19 
-9 -10 -18 
-9 -10 -17 
-9 -10 -16 
-9 -10 -15 
-9 -10 -14 
-9 -10 -13 
-9 -10 -12 
-9 -10 -11 
-9 -10 -10 
-9 -9 -25 
-9 -9 -24 
-9 -9 -23 
-9 -9 -22 
-9 -9 -21 
-9 -9 -20 
-9 -9 -19 
-9 -9 -18 
-9 -9 -17 
-9 -9 -16 
-9 -9 -15 
-9 -9 -14 
-9 -9 -13 
-9 -9 -12 
-9 -9 -11 
-9 -9 -10 
-9 -9 -9 
-8 -23 -23 
-8 -22 -22 
-8 -21 -21 
-8 -20 -22 
-8 -20 -20 
-8 -19 -22 
-8 -19 -21 
-8 -19 -19 
-8 -18 -22 
-8 -18 -21 
-8 -18 -20 
-8 -18 -18 
-8 -17 -22 
-8 -17 -21 
-8 -17 -20 
-8 -17 -19 
-8 -17 -18 
-8 -17 -17 
-8 -16 -22 
-8 -16 -21 
-8 -16 -20 
-8 -16 -19 
-8 -16 -18 
-8 -16 -17 
-8 -16 -16 
-8 -15 -22 
-8 -15 -21 
-8 -15 -20 
-8 -15 -19 
-8 -15 -18 
-8 -15 -17 
-8 -15 -16 
-8 -15 -15 
-8 -14 -22 
-8 -14 -21 
-8 -14 -20 
-8 -14 -19 
-8 -14 -18 
-8 -14 -17 
-8 -14 -16 
-8 -14 -15 
-8 -14 -14 
-8 -13 -22 
-8 -13 -21 
-8 -13 -20 
-8 -13 -19 
-8 -13 -18 
-8 -13 -17 
-8 -13 -16 
-8 -13 -15 
-8 -13 -14 
-8 -13 -13 
-8 -12 -22 
-8 -12 -21 
-8 -12 -20 
-8 -12 -19 
-8 -12 -18 
-8 -12 -17 
-8 -12 -16 
-8 -12 -15 
-8 -12 -14 
-8 -12 -13 
-8 -12 -12 
-8 -11 -22 
-8 -11 -21 
-8 -11 -20 
-8 -11 -19 
-8 -11 -18 
-8 -11 -17 
-8 -11 -16 
-8 -11 -15 
-8 -11 -14 
-8 -11 -13 
-8 -11 -12 
-8 -11 -11 
-8 -10 -22 
-8 -10 -21 
-8 -10 -20 
-8 -10 -19 
-8 -10 -18 
-8 -10 -17 
-8 -10 -16 
-8 -10 -15 
-8 -10 -14 
-8 -10 -13 
-8 -10 -12 
-8 -10 -11 
-8 -10 -10 
-8 -9 -22 
-8 -9 -21 
-8 -9 -20 
-8 -9 -19 
-8 -9 -18 
-8 -9 -17 
-8 -9 -16 
-8 -9 -15 
-8 -9 -14 
-8 -9 -13 
-8 -9 -12 
-8 -9 -11 
-8 -9 -10 
-8 -9 -9 
-8 -8 -25 
-8 -8 -24 
-8 -8 -23 
-8 -8 -22 
-8 -8 -21 
-8 -8 -20 
-8 -8 -19 
-8 -8 -18 
-8 -8 -17 
-8 -8 -16 
-8 -8 -15 
-8 -8 -14 
-8 -8 -13 
-8 -8 -12 
-8 -8 -11 
-8 -8 -10 
-8 -8 -9 
-8 -8 -8 
-7 -13 -13 
-7 -12 -12 
-7 -11 -12 
-7 -11 -11 
-7 -10 -12 
-7 -10 -11 
-7 -10 -10 
-7 -9 -12 
-7 -9 -11 
-7 -9 -10 
-7 -9 -9 
-7 -8 -12 
-7 -8 -11 
-7 -8 -10 
-7 -8 -9 
-7 -8 -8 
-7 -7 -22 
-7 -7 -21 
-7 -7 -20 
-7 -7 -19 
-7 -7 -18 
-7 -7 -17 
-7 -7 -16 
-7 -7 -15 
-7 -7 -14 
-7 -7 -13 
-7 -7 -12 
-7 -7 -11 
-7 -7 -10 
-7 -7 -9 
-7 -7 -8 
-7 -7 -7 
-6 -6 -12 
-6 -6 -11 
-6 -6 -10 
-6 -6 -9 
-6 -6 -8 
-6 -6 -7 
-6 -6 -6 
-5 -5 -5 


==> results/g3p11_1.txt <==
-8 -20 -24 
-8 -19 -24 
-8 -19 -23 
-8 -18 -24 
-8 -18 -23 
-8 -17 -24 
-8 -17 -23 
-8 -16 -24 
-8 -16 -23 
-8 -15 -24 
-8 -15 -23 
-8 -14 -24 
-8 -14 -23 
-8 -13 -24 
-8 -13 -23 
-8 -12 -24 
-8 -12 -23 
-8 -11 -24 
-8 -11 -23 
-8 -10 -24 
-8 -10 -23 
-7 -18 -23 
-7 -18 -22 
-7 -17 -23 
-7 -17 -22 
-7 -17 -21 
-7 -17 -20 
-7 -17 -18 
-7 -17 -17 
-7 -16 -23 
-7 -16 -22 
-7 -16 -21 
-7 -16 -20 
-7 -16 -19 
-7 -16 -18 
-7 -16 -17 
-7 -16 -16 
-7 -15 -23 
-7 -15 -22 
-7 -15 -21 
-7 -15 -20 
-7 -15 -19 
-7 -15 -18 
-7 -15 -17 
-7 -15 -16 
-7 -15 -15 
-7 -14 -23 
-7 -14 -22 
-7 -14 -21 
-7 -14 -20 
-7 -14 -19 
-7 -14 -18 
-7 -14 -17 
-7 -14 -16 
-7 -14 -15 
-7 -14 -14 
-7 -13 -23 
-7 -13 -22 
-7 -13 -21 
-7 -13 -20 
-7 -13 -19 
-7 -13 -18 
-7 -13 -17 
-7 -13 -16 
-7 -13 -15 
-7 -13 -14 
-7 -12 -23 
-7 -12 -22 
-7 -12 -21 
-7 -12 -20 
-7 -12 -19 
-7 -12 -18 
-7 -12 -17 
-7 -12 -16 
-7 -12 -15 
-7 -12 -14 
-7 -12 -13 
-7 -11 -23 
-7 -11 -22 
-7 -11 -21 
-7 -11 -20 
-7 -11 -19 
-7 -11 -18 
-7 -11 -17 
-7 -11 -16 
-7 -11 -15 
-7 -11 -14 
-7 -11 -13 
-7 -10 -22 
-7 -10 -21 
-7 -10 -20 
-7 -10 -19 
-7 -10 -18 
-7 -10 -17 
-7 -10 -16 
-7 -10 -15 
-7 -10 -14 
-7 -10 -13 
-7 -9 -21 
-7 -9 -20 
-7 -9 -19 
-7 -9 -18 
-7 -9 -17 
-7 -9 -16 
-7 -9 -15 
-7 -9 -14 
-7 -9 -13 
-6 -17 -22 
-6 -17 -17 
-6 -16 -22 
-6 -16 -21 
-6 -16 -20 
-6 -16 -18 
-6 -16 -17 
-6 -16 -16 
-6 -15 -22 
-6 -15 -21 
-6 -15 -20 
-6 -15 -19 
-6 -15 -18 
-6 -15 -17 
-6 -15 -16 
-6 -15 -15 
-6 -14 -22 
-6 -14 -21 
-6 -14 -20 
-6 -14 -19 
-6 -14 -18 
-6 -14 -17 
-6 -14 -16 
-6 -14 -15 
-6 -14 -14 
-6 -13 -22 
-6 -13 -21 
-6 -13 -20 
-6 -13 -19 
-6 -13 -18 
-6 -13 -17 
-6 -13 -16 
-6 -13 -15 
-6 -13 -14 
-6 -13 -13 
-6 -12 -22 
-6 -12 -21 
-6 -12 -20 
-6 -12 -19 
-6 -12 -18 
-6 -12 -17 
-6 -12 -16 
-6 -12 -15 
-6 -12 -14 
-6 -12 -13 
-6 -12 -12 
-6 -11 -22 
-6 -11 -21 
-6 -11 -20 
-6 -11 -19 
-6 -11 -18 
-6 -11 -17 
-6 -11 -16 
-6 -11 -15 
-6 -11 -14 
-6 -11 -13 
-6 -11 -12 
-6 -11 -11 
-6 -10 -21 
-6 -10 -20 
-6 -10 -19 
-6 -10 -18 
-6 -10 -17 
-6 -10 -16 
-6 -10 -15 
-6 -10 -14 
-6 -10 -13 
-6 -10 -12 
-6 -10 -11 
-6 -10 -10 
-6 -9 -12 
-6 -9 -11 
-6 -9 -10 
-6 -9 -9 
-6 -8 -11 
-6 -8 -10 
-6 -8 -9 
-6 -8 -8 
-5 -13 -13 
-5 -12 -12 
-5 -11 -12 
-5 -11 -11 
-5 -10 -12 
-5 -10 -11 
-5 -10 -10 
-5 -9 -11 
-5 -9 -10 
-5 -9 -9 
-5 -7 -7 
-4 -6 -6 
-3 -5 -5 


==> results/g3p11_2.txt <==
-22 -24 -25 
-21 -23 -24 
-20 -22 -23 
-19 -21 -22 
-18 -20 -21 
-17 -19 -20 
-16 -18 -19 
-6 -9 -20 
-6 -9 -19 
-6 -9 -18 
-6 -9 -17 
-6 -9 -16 
-6 -9 -15 
-6 -9 -14 
-6 -9 -13 
-6 -8 -19 
-6 -8 -18 
-6 -8 -17 
-6 -8 -16 
-6 -8 -15 
-6 -8 -14 
-6 -8 -13 
-6 -8 -12 
-5 -8 -10 
-5 -7 -8 
-4 -6 -7 
-3 -5 -6 
-2 -4 -5 


==> results/g3p11_3.txt <==
-7 -8 -20 
-7 -8 -19 
-7 -8 -18 
-7 -8 -17 
-7 -8 -16 
-7 -8 -15 
-7 -8 -14 
-7 -8 -13 
-6 -7 -10 
-6 -6 -17 
-6 -6 -15 
-5 -8 -16 
-5 -8 -14 
-5 -8 -8 


==> results/g3p11_4.txt <==
-22 -23 -25 
-21 -22 -24 
-20 -21 -23 
-19 -20 -22 
-18 -19 -21 
-17 -18 -20 
-6 -7 -20 
-6 -7 -19 
-6 -7 -18 
-6 -7 -17 
-6 -7 -16 
-6 -7 -15 
-6 -7 -14 
-6 -7 -13 
-6 -7 -12 
-6 -7 -11 
-6 -7 -9 
-5 -10 -18 
-5 -9 -18 
-5 -9 -17 
-5 -9 -15 
-5 -8 -18 
-5 -8 -17 
-5 -7 -18 
-5 -7 -17 
-5 -7 -16 
-5 -7 -15 
-5 -7 -14 
-5 -7 -13 
-5 -7 -12 
-5 -6 -19 
-5 -6 -18 
-5 -6 -17 
-5 -6 -16 
-5 -6 -15 
-5 -6 -14 
-5 -6 -13 
-5 -6 -12 
-5 -6 -8 
-4 -5 -7 
-3 -4 -6 
-2 -3 -5 
-1 -2 -4 


==> results/g3p11_5.txt <==
-21 -23 -25 
-20 -23 -25 
-19 -23 -25 
-18 -23 -25 
-17 -23 -25 
-16 -23 -25 
-15 -23 -25 
-14 -23 -25 
-13 -23 -25 
-12 -23 -25 
-11 -23 -25 
-10 -23 -25 
-9 -23 -25 
-8 -23 -25 
-8 -22 -24 
-8 -21 -23 
-8 -20 -25 
-8 -19 -25 
-8 -18 -25 
-8 -17 -25 
-8 -16 -25 
-8 -15 -25 
-8 -14 -25 
-8 -13 -25 
-8 -12 -25 
-8 -11 -25 
-8 -10 -25 
-7 -23 -25 
-7 -22 -24 
-7 -21 -23 
-7 -20 -25 
-7 -20 -22 
-7 -19 -25 
-7 -19 -24 
-7 -19 -21 
-7 -18 -25 
-7 -18 -24 
-7 -18 -20 
-7 -17 -25 
-7 -17 -24 
-7 -17 -19 
-7 -16 -25 
-7 -16 -24 
-7 -15 -25 
-7 -15 -24 
-7 -14 -25 
-7 -14 -24 
-7 -13 -25 
-7 -13 -24 
-7 -12 -25 
-7 -12 -24 
-7 -11 -25 
-7 -11 -24 
-7 -10 -25 
-7 -10 -24 
-7 -10 -23 
-7 -9 -25 
-7 -9 -24 
-7 -9 -23 
-7 -9 -22 
-7 -8 -22 
-7 -8 -21 
-7 -7 -25 
-7 -7 -24 
-7 -7 -23 
-6 -23 -25 
-6 -22 -24 
-6 -21 -23 
-6 -20 -25 
-6 -20 -22 
-6 -19 -25 
-6 -19 -24 
-6 -19 -21 
-6 -18 -25 
-6 -18 -24 
-6 -18 -23 
-6 -18 -22 
-6 -18 -20 
-6 -17 -25 
-6 -17 -24 
-6 -17 -23 
-6 -17 -21 
-6 -17 -19 
-6 -16 -25 
-6 -16 -24 
-6 -16 -23 
-6 -15 -25 
-6 -15 -24 
-6 -15 -23 
-6 -14 -25 
-6 -14 -24 
-6 -14 -23 
-6 -13 -25 
-6 -13 -24 
-6 -13 -23 
-6 -12 -25 
-6 -12 -24 
-6 -12 -23 
-6 -11 -25 
-6 -11 -24 
-6 -11 -23 
-6 -10 -25 
-6 -10 -24 
-6 -10 -23 
-6 -10 -22 
-6 -9 -25 
-6 -9 -24 
-6 -9 -23 
-6 -9 -22 
-6 -9 -21 
-6 -8 -25 
-6 -8 -24 
-6 -8 -23 
-6 -8 -22 
-6 -8 -21 
-6 -8 -20 
-6 -7 -23 
-6 -7 -22 
-6 -7 -21 
-6 -6 -25 
-6 -6 -24 
-6 -6 -23 
-6 -6 -22 
-6 -6 -21 
-6 -6 -20 
-6 -6 -19 
-6 -6 -18 
-6 -6 -16 
-6 -6 -14 
-6 -6 -13 
-5 -23 -25 
-5 -22 -24 
-5 -21 -23 
-5 -20 -25 
-5 -20 -22 
-5 -19 -25 
-5 -19 -24 
-5 -19 -21 
-5 -18 -25 
-5 -18 -24 
-5 -18 -23 
-5 -18 -22 
-5 -18 -20 
-5 -17 -25 
-5 -17 -24 
-5 -17 -23 
-5 -17 -22 
-5 -17 -21 
-5 -17 -19 
-5 -16 -25 
-5 -16 -24 
-5 -16 -23 
-5 -16 -22 
-5 -16 -21 
-5 -16 -20 
-5 -16 -18 
-5 -15 -25 
-5 -15 -24 
-5 -15 -23 
-5 -15 -22 
-5 -15 -21 
-5 -15 -20 
-5 -15 -19 
-5 -15 -17 
-5 -14 -25 
-5 -14 -24 
-5 -14 -23 
-5 -14 -22 
-5 -14 -21 
-5 -14 -20 
-5 -14 -19 
-5 -14 -18 
-5 -14 -16 
-5 -13 -25 
-5 -13 -24 
-5 -13 -23 
-5 -13 -22 
-5 -13 -21 
-5 -13 -20 
-5 -13 -19 
-5 -13 -18 
-5 -13 -17 
-5 -13 -16 
-5 -13 -15 
-5 -12 -25 
-5 -12 -24 
-5 -12 -23 
-5 -12 -22 
-5 -12 -21 
-5 -12 -20 
-5 -12 -19 
-5 -12 -18 
-5 -12 -17 
-5 -12 -16 
-5 -12 -15 
-5 -12 -14 
-5 -11 -25 
-5 -11 -24 
-5 -11 -23 
-5 -11 -22 
-5 -11 -21 
-5 -11 -20 
-5 -11 -19 
-5 -11 -18 
-5 -11 -17 
-5 -11 -16 
-5 -11 -15 
-5 -11 -14 
-5 -11 -13 
-5 -10 -25 
-5 -10 -24 
-5 -10 -23 
-5 -10 -22 
-5 -10 -21 
-5 -10 -20 
-5 -10 -19 
-5 -10 -17 
-5 -10 -16 
-5 -10 -15 
-5 -10 -14 
-5 -10 -13 
-5 -9 -25 
-5 -9 -24 
-5 -9 -23 
-5 -9 -22 
-5 -9 -21 
-5 -9 -20 
-5 -9 -19 
-5 -9 -16 
-5 -9 -14 
-5 -9 -13 
-5 -9 -12 
-5 -8 -25 
-5 -8 -24 
-5 -8 -23 
-5 -8 -22 
-5 -8 -21 
-5 -8 -20 
-5 -8 -19 
-5 -8 -15 
-5 -8 -13 
-5 -8 -12 
-5 -8 -11 
-5 -7 -25 
-5 -7 -24 
-5 -7 -23 
-5 -7 -22 
-5 -7 -21 
-5 -7 -20 
-5 -7 -19 
-5 -7 -11 
-5 -7 -10 
-5 -7 -9 
-5 -6 -24 
-5 -6 -23 
-5 -6 -22 
-5 -6 -21 
-5 -6 -20 
-5 -6 -11 
-5 -6 -10 
-5 -6 -9 
-5 -5 -25 
-5 -5 -24 
-5 -5 -23 
-5 -5 -22 
-5 -5 -21 
-5 -5 -20 
-5 -5 -19 
-5 -5 -18 
-5 -5 -17 
-5 -5 -16 
-5 -5 -15 
-5 -5 -14 
-5 -5 -13 
-5 -5 -12 
-5 -5 -11 
-5 -5 -10 
-5 -5 -9 
-5 -5 -8 
-5 -5 -7 
-4 -19 -21 
-4 -18 -20 
-4 -17 -19 
-4 -16 -20 
-4 -16 -18 
-4 -15 -20 
-4 -15 -19 
-4 -15 -17 
-4 -14 -20 
-4 -14 -19 
-4 -14 -18 
-4 -14 -16 
-4 -13 -20 
-4 -13 -19 
-4 -13 -18 
-4 -13 -17 
-4 -13 -16 
-4 -13 -15 
-4 -12 -20 
-4 -12 -19 
-4 -12 -18 
-4 -12 -17 
-4 -12 -16 
-4 -12 -15 
-4 -12 -14 
-4 -11 -20 
-4 -11 -19 
-4 -11 -18 
-4 -11 -17 
-4 -11 -16 
-4 -11 -15 
-4 -11 -14 
-4 -11 -13 
-4 -10 -20 
-4 -10 -19 
-4 -10 -18 
-4 -10 -17 
-4 -10 -16 
-4 -10 -15 
-4 -10 -14 
-4 -10 -13 
-4 -10 -12 
-4 -9 -20 
-4 -9 -19 
-4 -9 -18 
-4 -9 -17 
-4 -9 -16 
-4 -9 -15 
-4 -9 -14 
-4 -9 -13 
-4 -9 -12 
-4 -9 -11 
-4 -8 -20 
-4 -8 -19 
-4 -8 -18 
-4 -8 -17 
-4 -8 -16 
-4 -8 -15 
-4 -8 -14 
-4 -8 -13 
-4 -8 -12 
-4 -8 -11 
-4 -8 -10 
-4 -7 -20 
-4 -7 -19 
-4 -7 -18 
-4 -7 -17 
-4 -7 -16 
-4 -7 -15 
-4 -7 -14 
-4 -7 -13 
-4 -7 -12 
-4 -7 -11 
-4 -7 -10 
-4 -7 -9 
-4 -6 -20 
-4 -6 -19 
-4 -6 -18 
-4 -6 -17 
-4 -6 -16 
-4 -6 -15 
-4 -6 -14 
-4 -6 -13 
-4 -6 -12 
-4 -6 -11 
-4 -6 -10 
-4 -6 -9 
-4 -6 -8 
-4 -5 -20 
-4 -5 -19 
-4 -5 -18 
-4 -5 -17 
-4 -5 -16 
-4 -5 -15 
-4 -5 -14 
-4 -5 -13 
-4 -5 -12 
-4 -5 -11 
-4 -5 -10 
-4 -5 -9 
-4 -5 -8 
-4 -4 -25 
-4 -4 -24 
-4 -4 -23 
-4 -4 -22 
-4 -4 -21 
-4 -4 -20 
-4 -4 -19 
-4 -4 -18 
-4 -4 -17 
-4 -4 -16 
-4 -4 -15 
-4 -4 -14 
-4 -4 -13 
-4 -4 -12 
-4 -4 -11 
-4 -4 -10 
-4 -4 -9 
-4 -4 -8 
-4 -4 -7 
-4 -4 -6 
-3 -9 -11 
-3 -8 -10 
-3 -7 -10 
-3 -7 -9 
-3 -6 -10 
-3 -6 -9 
-3 -6 -8 
-3 -5 -10 
-3 -5 -9 
-3 -5 -8 
-3 -5 -7 
-3 -4 -10 
-3 -4 -9 
-3 -4 -8 
-3 -4 -7 
-3 -3 -20 
-3 -3 -19 
-3 -3 -18 
-3 -3 -17 
-3 -3 -16 
-3 -3 -15 
-3 -3 -14 
-3 -3 -13 
-3 -3 -12 
-3 -3 -11 
-3 -3 -10 
-3 -3 -9 
-3 -3 -8 
-3 -3 -7 
-3 -3 -6 
-3 -3 -5 
-2 -2 -10 
-2 -2 -9 
-2 -2 -8 
-2 -2 -7 
-2 -2 -6 
-2 -2 -5 
-2 -2 -4 
-1 -1 -3 


==> results/g3p691_0.txt <==
-25 -25 -25 
-24 -25 -25 
-24 -24 -25 
-24 -24 -24 
-23 -25 -25 
-23 -24 -25 
-23 -24 -24 
-23 -23 -25 
-23 -23 -24 
-23 -23 -23 
-22 -25 -25 
-22 -24 -25 
-22 -24 -24 
-22 -23 -25 
-22 -23 -24 
-22 -23 -23 
-22 -22 -25 
-22 -22 -24 
-22 -22 -23 
-22 -22 -22 
-21 -25 -25 
-21 -24 -25 
-21 -24 -24 
-21 -23 -25 
-21 -23 -24 
-21 -23 -23 
-21 -22 -25 
-21 -22 -24 
-21 -22 -23 
-21 -22 -22 
-21 -21 -25 
-21 -21 -24 
-21 -21 -23 
-21 -21 -22 
-21 -21 -21 
-20 -25 -25 
-20 -24 -25 
-20 -24 -24 
-20 -23 -25 
-20 -23 -24 
-20 -23 -23 
-20 -22 -25 
-20 -22 -24 
-20 -22 -23 
-20 -22 -22 
-20 -21 -25 
-20 -21 -24 
-20 -21 -23 
-20 -21 -22 
-20 -21 -21 
-20 -20 -25 
-20 -20 -24 
-20 -20 -23 
-20 -20 -22 
-20 -20 -21 
-20 -20 -20 
-19 -25 -25 
-19 -24 -25 
-19 -24 -24 
-19 -23 -25 
-19 -23 -24 
-19 -23 -23 
-19 -22 -25 
-19 -22 -24 
-19 -22 -23 
-19 -22 -22 
-19 -21 -25 
-19 -21 -24 
-19 -21 -23 
-19 -21 -22 
-19 -21 -21 
-19 -20 -25 
-19 -20 -24 
-19 -20 -23 
-19 -20 -22 
-19 -20 -21 
-19 -20 -20 
-19 -19 -25 
-19 -19 -24 
-19 -19 -23 
-19 -19 -22 
-19 -19 -21 
-19 -19 -20 
-19 -19 -19 
-18 -25 -25 
-18 -24 -25 
-18 -24 -24 
-18 -23 -25 
-18 -23 -24 
-18 -23 -23 
-18 -22 -25 
-18 -22 -24 
-18 -22 -23 
-18 -22 -22 
-18 -21 -25 
-18 -21 -24 
-18 -21 -23 
-18 -21 -22 
-18 -21 -21 
-18 -20 -25 
-18 -20 -24 
-18 -20 -23 
-18 -20 -22 
-18 -20 -21 
-18 -20 -20 
-18 -19 -25 
-18 -19 -24 
-18 -19 -23 
-18 -19 -22 
-18 -19 -21 
-18 -19 -20 
-18 -19 -19 
-18 -18 -25 
-18 -18 -24 
-18 -18 -23 
-18 -18 -22 
-18 -18 -21 
-18 -18 -20 
-18 -18 -19 
-18 -18 -18 
-17 -25 -25 
-17 -24 -25 
-17 -24 -24 
-17 -23 -25 
-17 -23 -24 
-17 -23 -23 
-17 -22 -25 
-17 -22 -24 
-17 -22 -23 
-17 -22 -22 
-17 -21 -25 
-17 -21 -24 
-17 -21 -23 
-17 -21 -22 
-17 -21 -21 
-17 -20 -25 
-17 -20 -24 
-17 -20 -23 
-17 -20 -22 
-17 -20 -21 
-17 -20 -20 
-17 -19 -25 
-17 -19 -24 
-17 -19 -23 
-17 -19 -22 
-17 -19 -21 
-17 -19 -20 
-17 -19 -19 
-17 -18 -25 
-17 -18 -24 
-17 -18 -23 
-17 -18 -22 
-17 -18 -21 
-17 -18 -20 
-17 -18 -19 
-17 -18 -18 
-17 -17 -25 
-17 -17 -24 
-17 -17 -23 
-17 -17 -22 
-17 -17 -21 
-17 -17 -20 
-17 -17 -19 
-17 -17 -18 
-17 -17 -17 
-16 -25 -25 
-16 -24 -25 
-16 -24 -24 
-16 -23 -25 
-16 -23 -24 
-16 -23 -23 
-16 -22 -25 
-16 -22 -24 
-16 -22 -23 
-16 -22 -22 
-16 -21 -25 
-16 -21 -24 
-16 -21 -23 
-16 -21 -22 
-16 -21 -21 
-16 -20 -25 
-16 -20 -24 
-16 -20 -23 
-16 -20 -22 
-16 -20 -21 
-16 -20 -20 
-16 -19 -25 
-16 -19 -24 
-16 -19 -23 
-16 -19 -22 
-16 -19 -21 
-16 -19 -20 
-16 -19 -19 
-16 -18 -25 
-16 -18 -24 
-16 -18 -23 
-16 -18 -22 
-16 -18 -21 
-16 -18 -20 
-16 -18 -19 
-16 -18 -18 
-16 -17 -25 
-16 -17 -24 
-16 -17 -23 
-16 -17 -22 
-16 -17 -21 
-16 -17 -20 
-16 -17 -19 
-16 -17 -18 
-16 -17 -17 
-16 -16 -25 
-16 -16 -24 
-16 -16 -23 
-16 -16 -22 
-16 -16 -21 
-16 -16 -20 
-16 -16 -19 
-16 -16 -18 
-16 -16 -17 
-16 -16 -16 
-15 -25 -25 
-15 -24 -25 
-15 -24 -24 
-15 -23 -25 
-15 -23 -24 
-15 -23 -23 
-15 -22 -25 
-15 -22 -24 
-15 -22 -23 
-15 -22 -22 
-15 -21 -25 
-15 -21 -24 
-15 -21 -23 
-15 -21 -22 
-15 -21 -21 
-15 -20 -25 
-15 -20 -24 
-15 -20 -23 
-15 -20 -22 
-15 -20 -21 
-15 -20 -20 
-15 -19 -25 
-15 -19 -24 
-15 -19 -23 
-15 -19 -22 
-15 -19 -21 
-15 -19 -20 
-15 -19 -19 
-15 -18 -25 
-15 -18 -24 
-15 -18 -23 
-15 -18 -22 
-15 -18 -21 
-15 -18 -20 
-15 -18 -19 
-15 -18 -18 
-15 -17 -25 
-15 -17 -24 
-15 -17 -23 
-15 -17 -22 
-15 -17 -21 
-15 -17 -20 
-15 -17 -19 
-15 -17 -18 
-15 -17 -17 
-15 -16 -25 
-15 -16 -24 
-15 -16 -23 
-15 -16 -22 
-15 -16 -21 
-15 -16 -20 
-15 -16 -19 
-15 -16 -18 
-15 -16 -17 
-15 -16 -16 
-15 -15 -25 
-15 -15 -24 
-15 -15 -23 
-15 -15 -22 
-15 -15 -21 
-15 -15 -20 
-15 -15 -19 
-15 -15 -18 
-15 -15 -17 
-15 -15 -16 
-15 -15 -15 
-14 -25 -25 
-14 -24 -25 
-14 -24 -24 
-14 -23 -25 
-14 -23 -24 
-14 -23 -23 
-14 -22 -25 
-14 -22 -24 
-14 -22 -23 
-14 -22 -22 
-14 -21 -25 
-14 -21 -24 
-14 -21 -23 
-14 -21 -22 
-14 -21 -21 
-14 -20 -25 
-14 -20 -24 
-14 -20 -23 
-14 -20 -22 
-14 -20 -21 
-14 -20 -20 
-14 -19 -25 
-14 -19 -24 
-14 -19 -23 
-14 -19 -22 
-14 -19 -21 
-14 -19 -20 
-14 -19 -19 
-14 -18 -25 
-14 -18 -24 
-14 -18 -23 
-14 -18 -22 
-14 -18 -21 
-14 -18 -20 
-14 -18 -19 
-14 -18 -18 
-14 -17 -25 
-14 -17 -24 
-14 -17 -23 
-14 -17 -22 
-14 -17 -21 
-14 -17 -20 
-14 -17 -19 
-14 -17 -18 
-14 -17 -17 
-14 -16 -25 
-14 -16 -24 
-14 -16 -23 
-14 -16 -22 
-14 -16 -21 
-14 -16 -20 
-14 -16 -19 
-14 -16 -18 
-14 -16 -17 
-14 -16 -16 
-14 -15 -25 
-14 -15 -24 
-14 -15 -23 
-14 -15 -22 
-14 -15 -21 
-14 -15 -20 
-14 -15 -19 
-14 -15 -18 
-14 -15 -17 
-14 -15 -16 
-14 -15 -15 
-14 -14 -25 
-14 -14 -24 
-14 -14 -23 
-14 -14 -22 
-14 -14 -21 
-14 -14 -20 
-14 -14 -19 
-14 -14 -18 
-14 -14 -17 
-14 -14 -16 
-14 -14 -15 
-14 -14 -14 
-13 -25 -25 
-13 -24 -25 
-13 -24 -24 
-13 -23 -25 
-13 -23 -24 
-13 -23 -23 
-13 -22 -25 
-13 -22 -24 
-13 -22 -23 
-13 -22 -22 
-13 -21 -25 
-13 -21 -24 
-13 -21 -23 
-13 -21 -22 
-13 -21 -21 
-13 -20 -25 
-13 -20 -24 
-13 -20 -23 
-13 -20 -22 
-13 -20 -21 
-13 -20 -20 
-13 -19 -25 
-13 -19 -24 
-13 -19 -23 
-13 -19 -22 
-13 -19 -21 
-13 -19 -20 
-13 -19 -19 
-13 -18 -25 
-13 -18 -24 
-13 -18 -23 
-13 -18 -22 
-13 -18 -21 
-13 -18 -20 
-13 -18 -19 
-13 -18 -18 
-13 -17 -25 
-13 -17 -24 
-13 -17 -23 
-13 -17 -22 
-13 -17 -21 
-13 -17 -20 
-13 -17 -19 
-13 -17 -18 
-13 -17 -17 
-13 -16 -25 
-13 -16 -24 
-13 -16 -23 
-13 -16 -22 
-13 -16 -21 
-13 -16 -20 
-13 -16 -19 
-13 -16 -18 
-13 -16 -17 
-13 -16 -16 
-13 -15 -25 
-13 -15 -24 
-13 -15 -23 
-13 -15 -22 
-13 -15 -21 
-13 -15 -20 
-13 -15 -19 
-13 -15 -18 
-13 -15 -17 
-13 -15 -16 
-13 -15 -15 
-13 -14 -25 
-13 -14 -24 
-13 -14 -23 
-13 -14 -22 
-13 -14 -21 
-13 -14 -20 
-13 -14 -19 
-13 -14 -18 
-13 -14 -17 
-13 -14 -16 
-13 -14 -15 
-13 -14 -14 
-13 -13 -25 
-13 -13 -24 
-13 -13 -23 
-13 -13 -22 
-13 -13 -21 
-13 -13 -20 
-13 -13 -19 
-13 -13 -18 
-13 -13 -17 
-13 -13 -16 
-13 -13 -15 
-13 -13 -14 
-13 -13 -13 
-12 -25 -25 
-12 -24 -25 
-12 -24 -24 
-12 -23 -25 
-12 -23 -24 
-12 -23 -23 
-12 -22 -25 
-12 -22 -24 
-12 -22 -23 
-12 -22 -22 
-12 -21 -25 
-12 -21 -24 
-12 -21 -23 
-12 -21 -22 
-12 -21 -21 
-12 -20 -25 
-12 -20 -24 
-12 -20 -23 
-12 -20 -22 
-12 -20 -21 
-12 -20 -20 
-12 -19 -25 
-12 -19 -24 
-12 -19 -23 
-12 -19 -22 
-12 -19 -21 
-12 -19 -20 
-12 -19 -19 
-12 -18 -25 
-12 -18 -24 
-12 -18 -23 
-12 -18 -22 
-12 -18 -21 
-12 -18 -20 
-12 -18 -19 
-12 -18 -18 
-12 -17 -25 
-12 -17 -24 
-12 -17 -23 
-12 -17 -22 
-12 -17 -21 
-12 -17 -20 
-12 -17 -19 
-12 -17 -18 
-12 -17 -17 
-12 -16 -25 
-12 -16 -24 
-12 -16 -23 
-12 -16 -22 
-12 -16 -21 
-12 -16 -20 
-12 -16 -19 
-12 -16 -18 
-12 -16 -17 
-12 -16 -16 
-12 -15 -25 
-12 -15 -24 
-12 -15 -23 
-12 -15 -22 
-12 -15 -21 
-12 -15 -20 
-12 -15 -19 
-12 -15 -18 
-12 -15 -17 
-12 -15 -16 
-12 -15 -15 
-12 -14 -25 
-12 -14 -24 
-12 -14 -23 
-12 -14 -22 
-12 -14 -21 
-12 -14 -20 
-12 -14 -19 
-12 -14 -18 
-12 -14 -17 
-12 -14 -16 
-12 -14 -15 
-12 -14 -14 
-12 -13 -25 
-12 -13 -24 
-12 -13 -23 
-12 -13 -22 
-12 -13 -21 
-12 -13 -20 
-12 -13 -19 
-12 -13 -18 
-12 -13 -17 
-12 -13 -16 
-12 -13 -15 
-12 -13 -14 
-12 -13 -13 
-12 -12 -25 
-12 -12 -24 
-12 -12 -23 
-12 -12 -22 
-12 -12 -21 
-12 -12 -20 
-12 -12 -19 
-12 -12 -18 
-12 -12 -17 
-12 -12 -16 
-12 -12 -15 
-12 -12 -14 
-12 -12 -13 
-12 -12 -12 
-11 -25 -25 
-11 -24 -25 
-11 -24 -24 
-11 -23 -25 
-11 -23 -24 
-11 -23 -23 
-11 -22 -25 
-11 -22 -24 
-11 -22 -23 
-11 -22 -22 
-11 -21 -25 
-11 -21 -24 
-11 -21 -23 
-11 -21 -22 
-11 -21 -21 
-11 -20 -25 
-11 -20 -24 
-11 -20 -23 
-11 -20 -22 
-11 -20 -21 
-11 -20 -20 
-11 -19 -25 
-11 -19 -24 
-11 -19 -23 
-11 -19 -22 
-11 -19 -21 
-11 -19 -20 
-11 -19 -19 
-11 -18 -25 
-11 -18 -24 
-11 -18 -23 
-11 -18 -22 
-11 -18 -21 
-11 -18 -20 
-11 -18 -19 
-11 -18 -18 
-11 -17 -25 
-11 -17 -24 
-11 -17 -23 
-11 -17 -22 
-11 -17 -21 
-11 -17 -20 
-11 -17 -19 
-11 -17 -18 
-11 -17 -17 
-11 -16 -25 
-11 -16 -24 
-11 -16 -23 
-11 -16 -22 
-11 -16 -21 
-11 -16 -20 
-11 -16 -19 
-11 -16 -18 
-11 -16 -17 
-11 -16 -16 
-11 -15 -25 
-11 -15 -24 
-11 -15 -23 
-11 -15 -22 
-11 -15 -21 
-11 -15 -20 
-11 -15 -19 
-11 -15 -18 
-11 -15 -17 
-11 -15 -16 
-11 -15 -15 
-11 -14 -25 
-11 -14 -24 
-11 -14 -23 
-11 -14 -22 
-11 -14 -21 
-11 -14 -20 
-11 -14 -19 
-11 -14 -18 
-11 -14 -17 
-11 -14 -16 
-11 -14 -15 
-11 -14 -14 
-11 -13 -25 
-11 -13 -24 
-11 -13 -23 
-11 -13 -22 
-11 -13 -21 
-11 -13 -20 
-11 -13 -19 
-11 -13 -18 
-11 -13 -17 
-11 -13 -16 
-11 -13 -15 
-11 -13 -14 
-11 -13 -13 
-11 -12 -25 
-11 -12 -24 
-11 -12 -23 
-11 -12 -22 
-11 -12 -21 
-11 -12 -20 
-11 -12 -19 
-11 -12 -18 
-11 -12 -17 
-11 -12 -16 
-11 -12 -15 
-11 -12 -14 
-11 -12 -13 
-11 -12 -12 
-11 -11 -25 
-11 -11 -24 
-11 -11 -23 
-11 -11 -22 
-11 -11 -21 
-11 -11 -20 
-11 -11 -19 
-11 -11 -18 
-11 -11 -17 
-11 -11 -16 
-11 -11 -15 
-11 -11 -14 
-11 -11 -13 
-11 -11 -12 
-11 -11 -11 
-10 -25 -25 
-10 -24 -25 
-10 -24 -24 
-10 -23 -25 
-10 -23 -24 
-10 -23 -23 
-10 -22 -25 
-10 -22 -24 
-10 -22 -23 
-10 -22 -22 
-10 -21 -25 
-10 -21 -24 
-10 -21 -23 
-10 -21 -22 
-10 -21 -21 
-10 -20 -25 
-10 -20 -24 
-10 -20 -23 
-10 -20 -22 
-10 -20 -21 
-10 -20 -20 
-10 -19 -25 
-10 -19 -24 
-10 -19 -23 
-10 -19 -22 
-10 -19 -21 
-10 -19 -20 
-10 -19 -19 
-10 -18 -25 
-10 -18 -24 
-10 -18 -23 
-10 -18 -22 
-10 -18 -21 
-10 -18 -20 
-10 -18 -19 
-10 -18 -18 
-10 -17 -25 
-10 -17 -24 
-10 -17 -23 
-10 -17 -22 
-10 -17 -21 
-10 -17 -20 
-10 -17 -19 
-10 -17 -18 
-10 -17 -17 
-10 -16 -25 
-10 -16 -24 
-10 -16 -23 
-10 -16 -22 
-10 -16 -21 
-10 -16 -20 
-10 -16 -19 
-10 -16 -18 
-10 -16 -17 
-10 -16 -16 
-10 -15 -25 
-10 -15 -24 
-10 -15 -23 
-10 -15 -22 
-10 -15 -21 
-10 -15 -20 
-10 -15 -19 
-10 -15 -18 
-10 -15 -17 
-10 -15 -16 
-10 -15 -15 
-10 -14 -25 
-10 -14 -24 
-10 -14 -23 
-10 -14 -22 
-10 -14 -21 
-10 -14 -20 
-10 -14 -19 
-10 -14 -18 
-10 -14 -17 
-10 -14 -16 
-10 -14 -15 
-10 -14 -14 
-10 -13 -25 
-10 -13 -24 
-10 -13 -23 
-10 -13 -22 
-10 -13 -21 
-10 -13 -20 
-10 -13 -19 
-10 -13 -18 
-10 -13 -17 
-10 -13 -16 
-10 -13 -15 
-10 -13 -14 
-10 -13 -13 
-10 -12 -25 
-10 -12 -24 
-10 -12 -23 
-10 -12 -22 
-10 -12 -21 
-10 -12 -20 
-10 -12 -19 
-10 -12 -18 
-10 -12 -17 
-10 -12 -16 
-10 -12 -15 
-10 -12 -14 
-10 -12 -13 
-10 -12 -12 
-10 -11 -25 
-10 -11 -24 
-10 -11 -23 
-10 -11 -22 
-10 -11 -21 
-10 -11 -20 
-10 -11 -19 
-10 -11 -18 
-10 -11 -17 
-10 -11 -16 
-10 -11 -15 
-10 -11 -14 
-10 -11 -13 
-10 -11 -12 
-10 -11 -11 
-10 -10 -25 
-10 -10 -24 
-10 -10 -23 
-10 -10 -22 
-10 -10 -21 
-10 -10 -20 
-10 -10 -19 
-10 -10 -18 
-10 -10 -17 
-10 -10 -16 
-10 -10 -15 
-10 -10 -14 
-10 -10 -13 
-10 -10 -12 
-10 -10 -11 
-10 -10 -10 
-9 -25 -25 
-9 -24 -25 
-9 -24 -24 
-9 -23 -25 
-9 -23 -24 
-9 -23 -23 
-9 -22 -25 
-9 -22 -24 
-9 -22 -23 
-9 -22 -22 
-9 -21 -25 
-9 -21 -24 
-9 -21 -23 
-9 -21 -22 
-9 -21 -21 
-9 -20 -25 
-9 -20 -24 
-9 -20 -23 
-9 -20 -22 
-9 -20 -21 
-9 -20 -20 
-9 -19 -25 
-9 -19 -24 
-9 -19 -23 
-9 -19 -22 
-9 -19 -21 
-9 -19 -20 
-9 -19 -19 
-9 -18 -25 
-9 -18 -24 
-9 -18 -23 
-9 -18 -22 
-9 -18 -21 
-9 -18 -20 
-9 -18 -19 
-9 -18 -18 
-9 -17 -25 
-9 -17 -24 
-9 -17 -23 
-9 -17 -22 
-9 -17 -21 
-9 -17 -20 
-9 -17 -19 
-9 -17 -18 
-9 -17 -17 
-9 -16 -25 
-9 -16 -24 
-9 -16 -23 
-9 -16 -22 
-9 -16 -21 
-9 -16 -20 
-9 -16 -19 
-9 -16 -18 
-9 -16 -17 
-9 -16 -16 
-9 -15 -25 
-9 -15 -24 
-9 -15 -23 
-9 -15 -22 
-9 -15 -21 
-9 -15 -20 
-9 -15 -19 
-9 -15 -18 
-9 -15 -17 
-9 -15 -16 
-9 -15 -15 
-9 -14 -25 
-9 -14 -24 
-9 -14 -23 
-9 -14 -22 
-9 -14 -21 
-9 -14 -20 
-9 -14 -19 
-9 -14 -18 
-9 -14 -17 
-9 -14 -16 
-9 -14 -15 
-9 -14 -14 
-9 -13 -25 
-9 -13 -24 
-9 -13 -23 
-9 -13 -22 
-9 -13 -21 
-9 -13 -20 
-9 -13 -19 
-9 -13 -18 
-9 -13 -17 
-9 -13 -16 
-9 -13 -15 
-9 -13 -14 
-9 -13 -13 
-9 -12 -25 
-9 -12 -24 
-9 -12 -23 
-9 -12 -22 
-9 -12 -21 
-9 -12 -20 
-9 -12 -19 
-9 -12 -18 
-9 -12 -17 
-9 -12 -16 
-9 -12 -15 
-9 -12 -14 
-9 -12 -13 
-9 -12 -12 
-9 -11 -25 
-9 -11 -24 
-9 -11 -23 
-9 -11 -22 
-9 -11 -21 
-9 -11 -20 
-9 -11 -19 
-9 -11 -18 
-9 -11 -17 
-9 -11 -16 
-9 -11 -15 
-9 -11 -14 
-9 -11 -13 
-9 -11 -12 
-9 -11 -11 
-9 -10 -25 
-9 -10 -24 
-9 -10 -23 
-9 -10 -22 
-9 -10 -21 
-9 -10 -20 
-9 -10 -19 
-9 -10 -18 
-9 -10 -17 
-9 -10 -16 
-9 -10 -15 
-9 -10 -14 
-9 -10 -13 
-9 -10 -12 
-9 -10 -11 
-9 -10 -10 
-9 -9 -25 
-9 -9 -24 
-9 -9 -23 
-9 -9 -22 
-9 -9 -21 
-9 -9 -20 
-9 -9 -19 
-9 -9 -18 
-9 -9 -17 
-9 -9 -16 
-9 -9 -15 
-9 -9 -14 
-9 -9 -13 
-9 -9 -12 
-9 -9 -11 
-9 -9 -10 
-9 -9 -9 
-8 -25 -25 
-8 -24 -25 
-8 -24 -24 
-8 -23 -25 
-8 -23 -24 
-8 -23 -23 
-8 -22 -25 
-8 -22 -24 
-8 -22 -23 
-8 -22 -22 
-8 -21 -25 
-8 -21 -24 
-8 -21 -23 
-8 -21 -22 
-8 -21 -21 
-8 -20 -25 
-8 -20 -24 
-8 -20 -23 
-8 -20 -22 
-8 -20 -21 
-8 -20 -20 
-8 -19 -25 
-8 -19 -24 
-8 -19 -23 
-8 -19 -22 
-8 -19 -21 
-8 -19 -20 
-8 -19 -19 
-8 -18 -25 
-8 -18 -24 
-8 -18 -23 
-8 -18 -22 
-8 -18 -21 
-8 -18 -20 
-8 -18 -19 
-8 -18 -18 
-8 -17 -25 
-8 -17 -24 
-8 -17 -23 
-8 -17 -22 
-8 -17 -21 
-8 -17 -20 
-8 -17 -19 
-8 -17 -18 
-8 -17 -17 
-8 -16 -25 
-8 -16 -24 
-8 -16 -23 
-8 -16 -22 
-8 -16 -21 
-8 -16 -20 
-8 -16 -19 
-8 -16 -18 
-8 -16 -17 
-8 -16 -16 
-8 -15 -25 
-8 -15 -24 
-8 -15 -23 
-8 -15 -22 
-8 -15 -21 
-8 -15 -20 
-8 -15 -19 
-8 -15 -18 
-8 -15 -17 
-8 -15 -16 
-8 -15 -15 
-8 -14 -25 
-8 -14 -24 
-8 -14 -23 
-8 -14 -22 
-8 -14 -21 
-8 -14 -20 
-8 -14 -19 
-8 -14 -18 
-8 -14 -17 
-8 -14 -16 
-8 -14 -15 
-8 -14 -14 
-8 -13 -25 
-8 -13 -24 
-8 -13 -23 
-8 -13 -22 
-8 -13 -21 
-8 -13 -20 
-8 -13 -19 
-8 -13 -18 
-8 -13 -17 
-8 -13 -16 
-8 -13 -15 
-8 -13 -14 
-8 -13 -13 
-8 -12 -25 
-8 -12 -24 
-8 -12 -23 
-8 -12 -22 
-8 -12 -21 
-8 -12 -20 
-8 -12 -19 
-8 -12 -18 
-8 -12 -17 
-8 -12 -16 
-8 -12 -15 
-8 -12 -14 
-8 -12 -13 
-8 -12 -12 
-8 -11 -25 
-8 -11 -24 
-8 -11 -23 
-8 -11 -22 
-8 -11 -21 
-8 -11 -20 
-8 -11 -19 
-8 -11 -18 
-8 -11 -17 
-8 -11 -16 
-8 -11 -15 
-8 -11 -14 
-8 -11 -13 
-8 -11 -12 
-8 -11 -11 
-8 -10 -25 
-8 -10 -24 
-8 -10 -23 
-8 -10 -22 
-8 -10 -21 
-8 -10 -20 
-8 -10 -19 
-8 -10 -18 
-8 -10 -17 
-8 -10 -16 
-8 -10 -15 
-8 -10 -14 
-8 -10 -13 
-8 -10 -12 
-8 -10 -11 
-8 -10 -10 
-8 -9 -25 
-8 -9 -24 
-8 -9 -23 
-8 -9 -22 
-8 -9 -21 
-8 -9 -20 
-8 -9 -19 
-8 -9 -18 
-8 -9 -17 
-8 -9 -16 
-8 -9 -15 
-8 -9 -14 
-8 -9 -13 
-8 -9 -12 
-8 -9 -11 
-8 -9 -10 
-8 -9 -9 
-8 -8 -25 
-8 -8 -24 
-8 -8 -23 
-8 -8 -22 
-8 -8 -21 
-8 -8 -20 
-8 -8 -19 
-8 -8 -18 
-8 -8 -17 
-8 -8 -16 
-8 -8 -15 
-8 -8 -14 
-8 -8 -13 
-8 -8 -12 
-8 -8 -11 
-8 -8 -10 
-8 -8 -9 
-8 -8 -8 
-7 -25 -25 
-7 -24 -25 
-7 -24 -24 
-7 -23 -25 
-7 -23 -24 
-7 -23 -23 
-7 -22 -25 
-7 -22 -24 
-7 -22 -23 
-7 -22 -22 
-7 -21 -25 
-7 -21 -24 
-7 -21 -23 
-7 -21 -22 
-7 -21 -21 
-7 -20 -25 
-7 -20 -24 
-7 -20 -23 
-7 -20 -22 
-7 -20 -21 
-7 -20 -20 
-7 -19 -25 
-7 -19 -24 
-7 -19 -23 
-7 -19 -22 
-7 -19 -21 
-7 -19 -20 
-7 -19 -19 
-7 -18 -25 
-7 -18 -24 
-7 -18 -23 
-7 -18 -22 
-7 -18 -21 
-7 -18 -20 
-7 -18 -19 
-7 -18 -18 
-7 -17 -25 
-7 -17 -24 
-7 -17 -23 
-7 -17 -22 
-7 -17 -21 
-7 -17 -20 
-7 -17 -19 
-7 -17 -18 
-7 -17 -17 
-7 -16 -25 
-7 -16 -24 
-7 -16 -23 
-7 -16 -22 
-7 -16 -21 
-7 -16 -20 
-7 -16 -19 
-7 -16 -18 
-7 -16 -17 
-7 -16 -16 
-7 -15 -25 
-7 -15 -24 
-7 -15 -23 
-7 -15 -22 
-7 -15 -21 
-7 -15 -20 
-7 -15 -19 
-7 -15 -18 
-7 -15 -17 
-7 -15 -16 
-7 -15 -15 
-7 -14 -25 
-7 -14 -24 
-7 -14 -23 
-7 -14 -22 
-7 -14 -21 
-7 -14 -20 
-7 -14 -19 
-7 -14 -18 
-7 -14 -17 
-7 -14 -16 
-7 -14 -15 
-7 -14 -14 
-7 -13 -25 
-7 -13 -24 
-7 -13 -23 
-7 -13 -22 
-7 -13 -21 
-7 -13 -20 
-7 -13 -19 
-7 -13 -18 
-7 -13 -17 
-7 -13 -16 
-7 -13 -15 
-7 -13 -14 
-7 -13 -13 
-7 -12 -25 
-7 -12 -24 
-7 -12 -23 
-7 -12 -22 
-7 -12 -21 
-7 -12 -20 
-7 -12 -19 
-7 -12 -18 
-7 -12 -17 
-7 -12 -16 
-7 -12 -15 
-7 -12 -14 
-7 -12 -13 
-7 -12 -12 
-7 -11 -25 
-7 -11 -24 
-7 -11 -23 
-7 -11 -22 
-7 -11 -21 
-7 -11 -20 
-7 -11 -19 
-7 -11 -18 
-7 -11 -17 
-7 -11 -16 
-7 -11 -15 
-7 -11 -14 
-7 -11 -13 
-7 -11 -12 
-7 -11 -11 
-7 -10 -25 
-7 -10 -24 
-7 -10 -23 
-7 -10 -22 
-7 -10 -21 
-7 -10 -20 
-7 -10 -19 
-7 -10 -18 
-7 -10 -17 
-7 -10 -16 
-7 -10 -15 
-7 -10 -14 
-7 -10 -13 
-7 -10 -12 
-7 -10 -11 
-7 -10 -10 
-7 -9 -25 
-7 -9 -24 
-7 -9 -23 
-7 -9 -22 
-7 -9 -21 
-7 -9 -20 
-7 -9 -19 
-7 -9 -18 
-7 -9 -17 
-7 -9 -16 
-7 -9 -15 
-7 -9 -14 
-7 -9 -13 
-7 -9 -12 
-7 -9 -11 
-7 -9 -10 
-7 -9 -9 
-7 -8 -25 
-7 -8 -24 
-7 -8 -23 
-7 -8 -22 
-7 -8 -21 
-7 -8 -20 
-7 -8 -19 
-7 -8 -18 
-7 -8 -17 
-7 -8 -16 
-7 -8 -15 
-7 -8 -14 
-7 -8 -13 
-7 -8 -12 
-7 -8 -11 
-7 -8 -10 
-7 -8 -9 
-7 -8 -8 
-7 -7 -25 
-7 -7 -24 
-7 -7 -23 
-7 -7 -22 
-7 -7 -21 
-7 -7 -20 
-7 -7 -19 
-7 -7 -18 
-7 -7 -17 
-7 -7 -16 
-7 -7 -15 
-7 -7 -14 
-7 -7 -13 
-7 -7 -12 
-7 -7 -11 
-7 -7 -10 
-7 -7 -9 
-7 -7 -8 
-7 -7 -7 
-6 -6 -25 
-6 -6 -24 
-6 -6 -23 
-6 -6 -22 
-6 -6 -21 
-6 -6 -20 
-6 -6 -19 
-6 -6 -18 
-6 -6 -17 
-6 -6 -16 
-6 -6 -15 
-6 -6 -14 
-6 -6 -13 
-6 -6 -12 
-6 -6 -11 
-6 -6 -10 
-6 -6 -9 
-6 -6 -8 
-6 -6 -7 
-6 -6 -6 
-5 -5 -5 


==> results/g3p691_1.txt <==
-6 -24 -24 
-6 -23 -24 
-6 -23 -23 
-6 -22 -24 
-6 -22 -23 
-6 -22 -22 
-6 -21 -24 
-6 -21 -23 
-6 -21 -22 
-6 -21 -21 
-6 -20 -24 
-6 -20 -23 
-6 -20 -22 
-6 -20 -21 
-6 -20 -20 
-6 -19 -24 
-6 -19 -23 
-6 -19 -22 
-6 -19 -21 
-6 -19 -20 
-6 -19 -19 
-6 -18 -24 
-6 -18 -23 
-6 -18 -22 
-6 -18 -21 
-6 -18 -20 
-6 -18 -19 
-6 -18 -18 
-6 -17 -24 
-6 -17 -23 
-6 -17 -22 
-6 -17 -21 
-6 -17 -20 
-6 -17 -19 
-6 -17 -18 
-6 -17 -17 
-6 -16 -24 
-6 -16 -23 
-6 -16 -22 
-6 -16 -21 
-6 -16 -20 
-6 -16 -19 
-6 -16 -18 
-6 -16 -17 
-6 -16 -16 
-6 -15 -24 
-6 -15 -23 
-6 -15 -22 
-6 -15 -21 
-6 -15 -20 
-6 -15 -19 
-6 -15 -18 
-6 -15 -17 
-6 -15 -16 
-6 -15 -15 
-6 -14 -24 
-6 -14 -23 
-6 -14 -22 
-6 -14 -21 
-6 -14 -20 
-6 -14 -19 
-6 -14 -18 
-6 -14 -17 
-6 -14 -16 
-6 -14 -15 
-6 -14 -14 
-6 -13 -24 
-6 -13 -23 
-6 -13 -22 
-6 -13 -21 
-6 -13 -20 
-6 -13 -19 
-6 -13 -18 
-6 -13 -17 
-6 -13 -16 
-6 -13 -15 
-6 -13 -14 
-6 -13 -13 
-6 -12 -24 
-6 -12 -23 
-6 -12 -22 
-6 -12 -21 
-6 -12 -20 
-6 -12 -19 
-6 -12 -18 
-6 -12 -17 
-6 -12 -16 
-6 -12 -15 
-6 -12 -14 
-6 -12 -13 
-6 -12 -12 
-6 -11 -24 
-6 -11 -23 
-6 -11 -22 
-6 -11 -21 
-6 -11 -20 
-6 -11 -19 
-6 -11 -18 
-6 -11 -17 
-6 -11 -16 
-6 -11 -15 
-6 -11 -14 
-6 -11 -13 
-6 -11 -12 
-6 -11 -11 
-6 -10 -24 
-6 -10 -23 
-6 -10 -22 
-6 -10 -21 
-6 -10 -20 
-6 -10 -19 
-6 -10 -18 
-6 -10 -17 
-6 -10 -16 
-6 -10 -15 
-6 -10 -14 
-6 -10 -13 
-6 -10 -12 
-6 -10 -11 
-6 -10 -10 
-6 -9 -24 
-6 -9 -23 
-6 -9 -22 
-6 -9 -21 
-6 -9 -20 
-6 -9 -19 
-6 -9 -18 
-6 -9 -17 
-6 -9 -16 
-6 -9 -15 
-6 -9 -14 
-6 -9 -13 
-6 -9 -12 
-6 -9 -11 
-6 -9 -10 
-6 -9 -9 
-6 -8 -24 
-6 -8 -23 
-6 -8 -22 
-6 -8 -21 
-6 -8 -20 
-6 -8 -19 
-6 -8 -18 
-6 -8 -17 
-6 -8 -16 
-6 -8 -15 
-6 -8 -14 
-6 -8 -13 
-6 -8 -12 
-6 -8 -11 
-6 -8 -10 
-6 -8 -9 
-6 -8 -8 
-5 -23 -23 
-5 -22 -23 
-5 -22 -22 
-5 -21 -23 
-5 -21 -22 
-5 -21 -21 
-5 -20 -23 
-5 -20 -22 
-5 -20 -21 
-5 -20 -20 
-5 -19 -23 
-5 -19 -22 
-5 -19 -21 
-5 -19 -20 
-5 -19 -19 
-5 -18 -23 
-5 -18 -22 
-5 -18 -21 
-5 -18 -20 
-5 -18 -19 
-5 -18 -18 
-5 -17 -23 
-5 -17 -22 
-5 -17 -21 
-5 -17 -20 
-5 -17 -19 
-5 -17 -18 
-5 -17 -17 
-5 -16 -23 
-5 -16 -22 
-5 -16 -21 
-5 -16 -20 
-5 -16 -19 
-5 -16 -18 
-5 -16 -17 
-5 -16 -16 
-5 -15 -23 
-5 -15 -22 
-5 -15 -21 
-5 -15 -20 
-5 -15 -19 
-5 -15 -18 
-5 -15 -17 
-5 -15 -16 
-5 -15 -15 
-5 -14 -23 
-5 -14 -22 
-5 -14 -21 
-5 -14 -20 
-5 -14 -19 
-5 -14 -18 
-5 -14 -17 
-5 -14 -16 
-5 -14 -15 
-5 -14 -14 
-5 -13 -23 
-5 -13 -22 
-5 -13 -21 
-5 -13 -20 
-5 -13 -19 
-5 -13 -18 
-5 -13 -17 
-5 -13 -16 
-5 -13 -15 
-5 -13 -14 
-5 -13 -13 
-5 -12 -23 
-5 -12 -22 
-5 -12 -21 
-5 -12 -20 
-5 -12 -19 
-5 -12 -18 
-5 -12 -17 
-5 -12 -16 
-5 -12 -15 
-5 -12 -14 
-5 -12 -13 
-5 -12 -12 
-5 -11 -23 
-5 -11 -22 
-5 -11 -21 
-5 -11 -20 
-5 -11 -19 
-5 -11 -18 
-5 -11 -17 
-5 -11 -16 
-5 -11 -15 
-5 -11 -14 
-5 -11 -13 
-5 -11 -12 
-5 -11 -11 
-5 -10 -23 
-5 -10 -22 
-5 -10 -21 
-5 -10 -20 
-5 -10 -19 
-5 -10 -18 
-5 -10 -17 
-5 -10 -16 
-5 -10 -15 
-5 -10 -14 
-5 -10 -13 
-5 -10 -12 
-5 -10 -11 
-5 -10 -10 
-5 -9 -23 
-5 -9 -22 
-5 -9 -21 
-5 -9 -20 
-5 -9 -19 
-5 -9 -18 
-5 -9 -17 
-5 -9 -16 
-5 -9 -15 
-5 -9 -14 
-5 -9 -13 
-5 -9 -12 
-5 -9 -11 
-5 -9 -10 
-5 -9 -9 
-5 -7 -7 
-4 -6 -6 
-3 -5 -5 


==> results/g3p691_2.txt <==
-5 -8 -22 
-5 -8 -21 
-5 -8 -20 
-5 -8 -19 
-5 -8 -18 
-5 -8 -17 
-5 -8 -16 
-5 -8 -15 
-5 -8 -14 
-5 -8 -13 
-5 -8 -12 
-5 -8 -11 
-5 -8 -10 
-5 -7 -21 
-5 -7 -20 
-5 -7 -19 
-5 -7 -18 
-5 -7 -17 
-5 -7 -16 
-5 -7 -15 
-5 -7 -14 
-5 -7 -13 
-5 -7 -12 
-5 -7 -11 
-5 -7 -8 
-4 -6 -7 
-3 -5 -6 
-2 -4 -5 


==> results/g3p691_3.txt <==
-6 -7 -22 
-6 -7 -21 
-6 -7 -20 
-6 -7 -19 
-6 -7 -18 
-6 -7 -17 
-6 -7 -16 
-6 -7 -15 
-6 -7 -14 
-6 -7 -13 
-6 -7 -12 
-6 -7 -11 
-6 -7 -10 
-5 -8 -9 
-5 -8 -8 
-5 -6 -20 
-5 -6 -19 
-5 -5 -20 
-5 -5 -19 
-5 -5 -18 
-5 -5 -17 
-5 -5 -16 
-4 -10 -20 
-4 -9 -20 
-4 -9 -19 
-4 -8 -19 
-4 -8 -18 
-4 -7 -19 
-4 -7 -18 
-4 -7 -17 
-4 -7 -16 
-4 -7 -15 


==> results/g3p691_4.txt <==
-6 -7 -9 
-5 -7 -22 
-5 -6 -22 
-5 -6 -21 
-5 -6 -18 
-5 -6 -17 
-5 -6 -16 
-5 -6 -15 
-5 -6 -14 
-5 -6 -13 
-5 -6 -12 
-5 -6 -11 
-5 -6 -9 
-5 -6 -8 
-4 -14 -22 
-4 -13 -22 
-4 -13 -21 
-4 -12 -22 
-4 -12 -21 
-4 -12 -20 
-4 -11 -22 
-4 -11 -21 
-4 -11 -20 
-4 -11 -19 
-4 -10 -22 
-4 -10 -21 
-4 -10 -19 
-4 -10 -18 
-4 -9 -22 
-4 -9 -21 
-4 -9 -18 
-4 -9 -17 
-4 -8 -22 
-4 -8 -21 
-4 -8 -20 
-4 -8 -17 
-4 -8 -16 
-4 -7 -22 
-4 -7 -21 
-4 -7 -20 
-4 -6 -22 
-4 -6 -21 
-4 -6 -20 
-4 -6 -19 
-4 -6 -18 
-4 -6 -17 
-4 -6 -16 
-4 -6 -15 
-4 -6 -14 
-4 -5 -22 
-4 -5 -21 
-4 -5 -20 
-4 -5 -19 
-4 -5 -18 
-4 -5 -17 
-4 -5 -16 
-4 -5 -15 
-4 -5 -14 
-4 -5 -13 
-4 -5 -12 
-4 -5 -11 
-4 -5 -7 
-3 -4 -6 
-2 -3 -5 
-1 -2 -4 


==> results/g3p691_5.txt <==
-6 -23 -25 
-6 -22 -25 
-6 -21 -25 
-6 -20 -25 
-6 -19 -25 
-6 -18 -25 
-6 -17 -25 
-6 -16 -25 
-6 -15 -25 
-6 -14 -25 
-6 -13 -25 
-6 -12 -25 
-6 -11 -25 
-6 -10 -25 
-6 -9 -25 
-6 -8 -25 
-6 -7 -25 
-6 -7 -24 
-6 -7 -23 
-5 -23 -25 
-5 -22 -25 
-5 -22 -24 
-5 -21 -25 
-5 -21 -24 
-5 -20 -25 
-5 -20 -24 
-5 -19 -25 
-5 -19 -24 
-5 -18 -25 
-5 -18 -24 
-5 -17 -25 
-5 -17 -24 
-5 -16 -25 
-5 -16 -24 
-5 -15 -25 
-5 -15 -24 
-5 -14 -25 
-5 -14 -24 
-5 -13 -25 
-5 -13 -24 
-5 -12 -25 
-5 -12 -24 
-5 -11 -25 
-5 -11 -24 
-5 -10 -25 
-5 -10 -24 
-5 -9 -25 
-5 -9 -24 
-5 -8 -25 
-5 -8 -24 
-5 -8 -23 
-5 -7 -25 
-5 -7 -24 
-5 -7 -23 
-5 -7 -10 
-5 -7 -9 
-5 -6 -25 
-5 -6 -24 
-5 -6 -23 
-5 -6 -10 
-5 -5 -25 
-5 -5 -24 
-5 -5 -23 
-5 -5 -22 
-5 -5 -21 
-5 -5 -15 
-5 -5 -14 
-5 -5 -13 
-5 -5 -12 
-5 -5 -11 
-5 -5 -10 
-5 -5 -9 
-5 -5 -8 
-5 -5 -7 
-4 -23 -25 
-4 -22 -25 
-4 -22 -24 
-4 -21 -25 
-4 -21 -24 
-4 -21 -23 
-4 -20 -25 
-4 -20 -24 
-4 -20 -23 
-4 -20 -22 
-4 -19 -25 
-4 -19 -24 
-4 -19 -23 
-4 -19 -22 
-4 -19 -21 
-4 -18 -25 
-4 -18 -24 
-4 -18 -23 
-4 -18 -22 
-4 -18 -21 
-4 -18 -20 
-4 -17 -25 
-4 -17 -24 
-4 -17 -23 
-4 -17 -22 
-4 -17 -21 
-4 -17 -20 
-4 -17 -19 
-4 -16 -25 
-4 -16 -24 
-4 -16 -23 
-4 -16 -22 
-4 -16 -21 
-4 -16 -20 
-4 -16 -19 
-4 -16 -18 
-4 -15 -25 
-4 -15 -24 
-4 -15 -23 
-4 -15 -22 
-4 -15 -21 
-4 -15 -20 
-4 -15 -19 
-4 -15 -18 
-4 -15 -17 
-4 -14 -25 
-4 -14 -24 
-4 -14 -23 
-4 -14 -21 
-4 -14 -20 
-4 -14 -19 
-4 -14 -18 
-4 -14 -17 
-4 -14 -16 
-4 -13 -25 
-4 -13 -24 
-4 -13 -23 
-4 -13 -20 
-4 -13 -19 
-4 -13 -18 
-4 -13 -17 
-4 -13 -16 
-4 -13 -15 
-4 -12 -25 
-4 -12 -24 
-4 -12 -23 
-4 -12 -19 
-4 -12 -18 
-4 -12 -17 
-4 -12 -16 
-4 -12 -15 
-4 -12 -14 
-4 -11 -25 
-4 -11 -24 
-4 -11 -23 
-4 -11 -18 
-4 -11 -17 
-4 -11 -16 
-4 -11 -15 
-4 -11 -14 
-4 -11 -13 
-4 -10 -25 
-4 -10 -24 
-4 -10 -23 
-4 -10 -17 
-4 -10 -16 
-4 -10 -15 
-4 -10 -14 
-4 -10 -13 
-4 -10 -12 
-4 -9 -25 
-4 -9 -24 
-4 -9 -23 
-4 -9 -16 
-4 -9 -15 
-4 -9 -14 
-4 -9 -13 
-4 -9 -12 
-4 -9 -11 
-4 -8 -25 
-4 -8 -24 
-4 -8 -23 
-4 -8 -15 
-4 -8 -14 
-4 -8 -13 
-4 -8 -12 
-4 -8 -11 
-4 -8 -10 
-4 -7 -25 
-4 -7 -24 
-4 -7 -23 
-4 -7 -14 
-4 -7 -13 
-4 -7 -12 
-4 -7 -11 
-4 -7 -10 
-4 -7 -9 
-4 -6 -25 
-4 -6 -24 
-4 -6 -23 
-4 -6 -13 
-4 -6 -12 
-4 -6 -11 
-4 -6 -10 
-4 -6 -9 
-4 -6 -8 
-4 -5 -25 
-4 -5 -24 
-4 -5 -23 
-4 -5 -10 
-4 -5 -9 
-4 -5 -8 
-4 -4 -25 
-4 -4 -24 
-4 -4 -23 
-4 -4 -22 
-4 -4 -21 
-4 -4 -20 
-4 -4 -19 
-4 -4 -18 
-4 -4 -17 
-4 -4 -16 
-4 -4 -15 
-4 -4 -14 
-4 -4 -13 
-4 -4 -12 
-4 -4 -11 
-4 -4 -10 
-4 -4 -9 
-4 -4 -8 
-4 -4 -7 
-4 -4 -6 
-3 -23 -25 
-3 -22 -25 
-3 -22 -24 
-3 -21 -25 
-3 -21 -24 
-3 -21 -23 
-3 -20 -25 
-3 -20 -24 
-3 -20 -23 
-3 -20 -22 
-3 -19 -25 
-3 -19 -24 
-3 -19 -23 
-3 -19 -22 
-3 -19 -21 
-3 -18 -25 
-3 -18 -24 
-3 -18 -23 
-3 -18 -22 
-3 -18 -21 
-3 -18 -20 
-3 -17 -25 
-3 -17 -24 
-3 -17 -23 
-3 -17 -22 
-3 -17 -21 
-3 -17 -20 
-3 -17 -19 
-3 -16 -25 
-3 -16 -24 
-3 -16 -23 
-3 -16 -22 
-3 -16 -21 
-3 -16 -20 
-3 -16 -19 
-3 -16 -18 
-3 -15 -25 
-3 -15 -24 
-3 -15 -23 
-3 -15 -22 
-3 -15 -21 
-3 -15 -20 
-3 -15 -19 
-3 -15 -18 
-3 -15 -17 
-3 -14 -25 
-3 -14 -24 
-3 -14 -23 
-3 -14 -22 
-3 -14 -21 
-3 -14 -20 
-3 -14 -19 
-3 -14 -18 
-3 -14 -17 
-3 -14 -16 
-3 -13 -25 
-3 -13 -24 
-3 -13 -23 
-3 -13 -22 
-3 -13 -21 
-3 -13 -20 
-3 -13 -19 
-3 -13 -18 
-3 -13 -17 
-3 -13 -16 
-3 -13 -15 
-3 -12 -25 
-3 -12 -24 
-3 -12 -23 
-3 -12 -22 
-3 -12 -21 
-3 -12 -20 
-3 -12 -19 
-3 -12 -18 
-3 -12 -17 
-3 -12 -16 
-3 -12 -15 
-3 -12 -14 
-3 -11 -25 
-3 -11 -24 
-3 -11 -23 
-3 -11 -22 
-3 -11 -21 
-3 -11 -20 
-3 -11 -19 
-3 -11 -18 
-3 -11 -17 
-3 -11 -16 
-3 -11 -15 
-3 -11 -14 
-3 -11 -13 
-3 -10 -25 
-3 -10 -24 
-3 -10 -23 
-3 -10 -22 
-3 -10 -21 
-3 -10 -20 
-3 -10 -19 
-3 -10 -18 
-3 -10 -17 
-3 -10 -16 
-3 -10 -15 
-3 -10 -14 
-3 -10 -13 
-3 -10 -12 
-3 -9 -25 
-3 -9 -24 
-3 -9 -23 
-3 -9 -22 
-3 -9 -21 
-3 -9 -20 
-3 -9 -19 
-3 -9 -18 
-3 -9 -17 
-3 -9 -16 
-3 -9 -15 
-3 -9 -14 
-3 -9 -13 
-3 -9 -12 
-3 -9 -11 
-3 -8 -25 
-3 -8 -24 
-3 -8 -23 
-3 -8 -22 
-3 -8 -21 
-3 -8 -20 
-3 -8 -19 
-3 -8 -18 
-3 -8 -17 
-3 -8 -16 
-3 -8 -15 
-3 -8 -14 
-3 -8 -13 
-3 -8 -12 
-3 -8 -11 
-3 -8 -10 
-3 -7 -25 
-3 -7 -24 
-3 -7 -23 
-3 -7 -22 
-3 -7 -21 
-3 -7 -20 
-3 -7 -19 
-3 -7 -18 
-3 -7 -17 
-3 -7 -16 
-3 -7 -15 
-3 -7 -14 
-3 -7 -13 
-3 -7 -12 
-3 -7 -11 
-3 -7 -10 
-3 -7 -9 
-3 -6 -25 
-3 -6 -24 
-3 -6 -23 
-3 -6 -22 
-3 -6 -21 
-3 -6 -20 
-3 -6 -19 
-3 -6 -18 
-3 -6 -17 
-3 -6 -16 
-3 -6 -15 
-3 -6 -14 
-3 -6 -13 
-3 -6 -12 
-3 -6 -11 
-3 -6 -10 
-3 -6 -9 
-3 -6 -8 
-3 -5 -25 
-3 -5 -24 
-3 -5 -23 
-3 -5 -22 
-3 -5 -21 
-3 -5 -20 
-3 -5 -19 
-3 -5 -18 
-3 -5 -17 
-3 -5 -16 
-3 -5 -15 
-3 -5 -14 
-3 -5 -13 
-3 -5 -12 
-3 -5 -11 
-3 -5 -10 
-3 -5 -9 
-3 -5 -8 
-3 -5 -7 
-3 -4 -25 
-3 -4 -24 
-3 -4 -23 
-3 -4 -22 
-3 -4 -21 
-3 -4 -20 
-3 -4 -19 
-3 -4 -18 
-3 -4 -17 
-3 -4 -16 
-3 -4 -15 
-3 -4 -14 
-3 -4 -13 
-3 -4 -12 
-3 -4 -11 
-3 -4 -10 
-3 -4 -9 
-3 -4 -8 
-3 -4 -7 
-3 -3 -25 
-3 -3 -24 
-3 -3 -23 
-3 -3 -22 
-3 -3 -21 
-3 -3 -20 
-3 -3 -19 
-3 -3 -18 
-3 -3 -17 
-3 -3 -16 
-3 -3 -15 
-3 -3 -14 
-3 -3 -13 
-3 -3 -12 
-3 -3 -11 
-3 -3 -10 
-3 -3 -9 
-3 -3 -8 
-3 -3 -7 
-3 -3 -6 
-3 -3 -5 
-2 -2 -25 
-2 -2 -24 
-2 -2 -23 
-2 -2 -22 
-2 -2 -21 
-2 -2 -20 
-2 -2 -19 
-2 -2 -18 
-2 -2 -17 
-2 -2 -16 
-2 -2 -15 
-2 -2 -14 
-2 -2 -13 
-2 -2 -12 
-2 -2 -11 
-2 -2 -10 
-2 -2 -9 
-2 -2 -8 
-2 -2 -7 
-2 -2 -6 
-2 -2 -5 
-2 -2 -4 
-1 -1 -3 

